A Low-Frequency-Stable Higher-Order Isogeometric Discretization of the Augmented Electric Field Integral Equation

This contribution investigates the connection between isogeometric analysis and integral equation methods for full-wave electromagnetic problems up to the low-frequency limit. The proposed spline-based integral equation method allows for an exact representation of the model geometry described in terms of non-uniform rational B-splines without meshing. This is particularly useful when high accuracy is required or when meshing is cumbersome for instance during optimization of electric components. The augmented electric field integral equation is adopted and the deflation method is applied, so the low-frequency breakdown is avoided. The extension to higher-order basis functions is analyzed and the convergence rate is discussed. Numerical experiments on academic and realistic test cases demonstrate the high accuracy of the proposed approach.

==> data/Balun/bembel_1084_release.txt <==
frequency,Zmag,Zphase,Smag,Sphase
2.5e+08,173.878,-89.9998,0.999998,-41.3982
2.516e+08,172.327,-89.9998,0.999998,-41.739
2.5321e+08,170.781,-89.9998,0.999998,-42.0837
2.54831e+08,169.242,-89.9998,0.999998,-42.4326
2.56462e+08,167.709,-89.9998,0.999997,-42.7856
2.58103e+08,166.181,-89.9998,0.999997,-43.1428
2.59755e+08,164.66,-89.9998,0.999997,-43.5044
2.61417e+08,163.144,-89.9998,0.999997,-43.8704
2.6309e+08,161.634,-89.9998,0.999997,-44.2409
2.64774e+08,160.13,-89.9998,0.999997,-44.6159
2.66469e+08,158.631,-89.9997,0.999997,-44.9956
2.68174e+08,157.138,-89.9997,0.999997,-45.3801
2.6989e+08,155.65,-89.9997,0.999997,-45.7694
2.71618e+08,154.167,-89.9997,0.999997,-46.1637
2.73356e+08,152.689,-89.9997,0.999996,-46.5631
2.75106e+08,151.217,-89.9997,0.999996,-46.9676
2.76866e+08,149.749,-89.9997,0.999996,-47.3774
2.78638e+08,148.287,-89.9997,0.999996,-47.7925
2.80422e+08,146.829,-89.9997,0.999996,-48.2132
2.82216e+08,145.376,-89.9997,0.999996,-48.6394
2.84022e+08,143.928,-89.9997,0.999996,-49.0714
2.8584e+08,142.484,-89.9997,0.999996,-49.5093
2.8767e+08,141.045,-89.9997,0.999995,-49.9531
2.89511e+08,139.61,-89.9997,0.999995,-50.4031
2.91363e+08,138.179,-89.9996,0.999995,-50.8593
2.93228e+08,136.753,-89.9996,0.999995,-51.3218
2.95105e+08,135.331,-89.9996,0.999995,-51.791
2.96994e+08,133.913,-89.9996,0.999995,-52.2668
2.98894e+08,132.499,-89.9996,0.999994,-52.7494
3.00807e+08,131.088,-89.9996,0.999994,-53.239
3.02732e+08,129.682,-89.9996,0.999994,-53.7358
3.0467e+08,128.279,-89.9996,0.999994,-54.2399
3.0662e+08,126.88,-89.9996,0.999994,-54.7515
3.08582e+08,125.484,-89.9995,0.999993,-55.2708
3.10557e+08,124.091,-89.9995,0.999993,-55.7979
3.12545e+08,122.702,-89.9995,0.999993,-56.3331
3.14545e+08,121.316,-89.9995,0.999993,-56.8766
3.16558e+08,119.933,-89.9995,0.999992,-57.4285
3.18584e+08,118.553,-89.9995,0.999992,-57.989
3.20623e+08,117.175,-89.9995,0.999992,-58.5585
3.22675e+08,115.801,-89.9994,0.999992,-59.137
3.2474e+08,114.429,-89.9994,0.999991,-59.7249
3.26818e+08,113.06,-89.9994,0.999991,-60.3224
3.2891e+08,111.693,-89.9994,0.999991,-60.9297
3.31015e+08,110.329,-89.9994,0.99999,-61.5471
3.33133e+08,108.966,-89.9994,0.99999,-62.1748
3.35266e+08,107.606,-89.9993,0.99999,-62.8131
3.37411e+08,106.248,-89.9993,0.999989,-63.4624
3.39571e+08,104.892,-89.9993,0.999989,-64.1229
3.41744e+08,103.537,-89.9993,0.999988,-64.7949
3.43931e+08,102.184,-89.9992,0.999988,-65.4787
3.46132e+08,100.832,-89.9992,0.999988,-66.1746
3.48347e+08,99.4823,-89.9992,0.999987,-66.8831
3.50577e+08,98.1334,-89.9992,0.999987,-67.6044
3.52821e+08,96.7856,-89.9991,0.999986,-68.3389
3.55079e+08,95.4389,-89.9991,0.999986,-69.087
3.57351e+08,94.093,-89.9991,0.999985,-69.849
3.59638e+08,92.7478,-89.9991,0.999984,-70.6254
3.6194e+08,91.4032,-89.999,0.999984,-71.4167
3.64256e+08,90.059,-89.999,0.999983,-72.2231
3.66588e+08,88.7152,-89.999,0.999982,-73.0452
3.68934e+08,87.3715,-89.9989,0.999982,-73.8835
3.71295e+08,86.0278,-89.9989,0.999981,-74.7384
3.73671e+08,84.684,-89.9988,0.99998,-75.6104
3.76063e+08,83.3399,-89.9988,0.99998,-76.5001
3.78469e+08,81.9953,-89.9987,0.999979,-77.408
3.80892e+08,80.6501,-89.9987,0.999978,-78.3346
3.83329e+08,79.3041,-89.9987,0.999977,-79.2805
3.85783e+08,77.9572,-89.9986,0.999976,-80.2464
3.88252e+08,76.6091,-89.9986,0.999975,-81.2328
3.90736e+08,75.2598,-89.9985,0.999974,-82.2404
3.93237e+08,73.9089,-89.9984,0.999973,-83.2698
3.95754e+08,72.5564,-89.9984,0.999972,-84.3218
3.98287e+08,71.2021,-89.9983,0.999971,-85.3971
4.00836e+08,69.8457,-89.9982,0.999969,-86.4963
4.03401e+08,68.487,-89.9982,0.999968,-87.6203
4.05983e+08,67.126,-89.9981,0.999967,-88.7698
4.08581e+08,65.7622,-89.998,0.999965,-89.9458
4.11196e+08,64.3956,-89.9979,0.999964,-91.1489
4.13828e+08,63.0259,-89.9978,0.999962,-92.3802
4.16476e+08,61.6528,-89.9977,0.99996,-93.6404
4.19142e+08,60.2762,-89.9976,0.999959,-94.9306
4.21824e+08,58.8959,-89.9975,0.999957,-96.2516
4.24524e+08,57.5115,-89.9974,0.999955,-97.6045
4.27241e+08,56.1228,-89.9973,0.999953,-98.9903
4.29975e+08,54.7295,-89.9971,0.999951,-100.41
4.32727e+08,53.3314,-89.997,0.999949,-101.865
4.35496e+08,51.9283,-89.9968,0.999946,-103.355
4.38284e+08,50.5197,-89.9967,0.999944,-104.883
4.41089e+08,49.1055,-89.9965,0.999942,-106.45
4.43912e+08,47.6853,-89.9963,0.999939,-108.055
4.46753e+08,46.2588,-89.9961,0.999936,-109.702
4.49612e+08,44.8257,-89.9959,0.999933,-111.39
4.52489e+08,43.3856,-89.9957,0.99993,-113.122
4.55385e+08,41.9383,-89.9954,0.999927,-114.897
4.583e+08,40.4833,-89.9951,0.999924,-116.719
4.61233e+08,39.0202,-89.9948,0.99992,-118.587
4.64185e+08,37.5488,-89.9945,0.999917,-120.502
4.67156e+08,36.0685,-89.9941,0.999913,-122.467
4.70145e+08,34.5791,-89.9937,0.999909,-124.483
4.73154e+08,33.08,-89.9932,0.999905,-126.549
4.76183e+08,31.5708,-89.9927,0.9999,-128.669
4.7923e+08,30.051,-89.9921,0.999896,-130.841
4.82297e+08,28.5203,-89.9915,0.999891,-133.069
4.85384e+08,26.978,-89.9907,0.999886,-135.352
4.8849e+08,25.4237,-89.9899,0.999881,-137.691
4.91617e+08,23.8567,-89.9889,0.999876,-140.086
4.94763e+08,22.2767,-89.9878,0.99987,-142.54
4.97929e+08,20.6829,-89.9865,0.999865,-145.051
5.01116e+08,19.0749,-89.9849,0.999859,-147.621
5.04323e+08,17.4518,-89.983,0.999853,-150.248
5.07551e+08,15.8131,-89.9807,0.999847,-152.934
5.10799e+08,14.1581,-89.9778,0.99984,-155.678
5.14068e+08,12.4861,-89.974,0.999834,-158.479
5.17359e+08,10.7963,-89.969,0.999827,-161.336
5.2067e+08,9.08787,-89.962,0.99982,-164.249
5.24002e+08,7.36003,-89.9516,0.999813,-167.216
5.27356e+08,5.61191,-89.9345,0.999806,-170.236
5.30731e+08,3.8426,-89.9012,0.999799,-173.306
5.34127e+08,2.05113,-89.8087,0.999792,-176.424
5.37546e+08,0.236594,-88.2857,0.999785,-179.588
5.40986e+08,1.60238,89.7382,0.999777,177.206
5.44448e+08,3.46656,89.8748,0.99977,173.959
5.47933e+08,5.35724,89.9161,0.999763,170.677
5.5144e+08,7.27567,89.936,0.999756,167.362
5.54969e+08,9.22315,89.9477,0.999749,164.018
5.58521e+08,11.2011,89.9553,0.999742,160.65
5.62095e+08,13.2108,89.9607,0.999735,157.261
5.65692e+08,15.2541,89.9646,0.999728,153.858
5.69313e+08,17.3323,89.9677,0.999722,150.443
5.72957e+08,19.4474,89.97,0.999715,147.022
5.76623e+08,21.6012,89.9719,0.999709,143.6
5.80314e+08,23.7955,89.9735,0.999703,140.181
5.84028e+08,26.0326,89.9747,0.999698,136.77
5.87766e+08,28.3145,89.9757,0.999692,133.371
5.91527e+08,30.6439,89.9766,0.999687,129.989
5.95313e+08,33.023,89.9773,0.999682,126.629
5.99123e+08,35.4548,89.9779,0.999677,123.293
6.02957e+08,37.9422,89.9783,0.999673,119.987
6.06816e+08,40.4883,89.9787,0.999668,116.712
6.107e+08,43.0965,89.979,0.999664,113.474
6.14609e+08,45.7706,89.9792,0.99966,110.273
6.18542e+08,48.5145,89.9794,0.999656,107.114
6.22501e+08,51.3325,89.9794,0.999652,103.998
6.26485e+08,54.2296,89.9794,0.999647,100.927
6.30494e+08,57.2107,89.9793,0.999643,97.9022
6.34529e+08,60.2817,89.9792,0.999639,94.9254
6.3859e+08,63.4488,89.979,0.999634,91.9973
6.42677e+08,66.7189,89.9787,0.999629,89.1183
6.4679e+08,70.0999,89.9783,0.999623,86.2886
6.5093e+08,73.6003,89.9779,0.999616,83.508
6.55096e+08,77.2301,89.9773,0.999609,80.776
6.59288e+08,81.0001,89.9766,0.999601,78.0917
6.63508e+08,84.9231,89.9758,0.999591,75.454
6.67754e+08,89.0138,89.9748,0.99958,72.8611
6.72028e+08,93.2893,89.9736,0.999566,70.3111
6.76329e+08,97.7697,89.9721,0.999549,67.8012
6.80657e+08,102.479,89.9703,0.999529,65.3283
6.85014e+08,107.448,89.9681,0.999504,62.8882
6.89398e+08,112.712,89.9653,0.999473,60.4759
6.9381e+08,118.319,89.9617,0.999433,58.0849
6.9825e+08,124.331,89.957,0.999381,55.7066
7.02719e+08,130.83,89.9509,0.999312,53.3296
7.07217e+08,137.935,89.9424,0.99922,50.9379
7.11743e+08,145.819,89.9304,0.99909,48.5086
7.16298e+08,154.754,89.9124,0.998901,46.0067
7.20882e+08,165.198,89.8842,0.998613,43.3759
7.25496e+08,177.997,89.8361,0.998143,40.5187
7.30139e+08,194.944,89.7445,0.997304,37.2494
7.34812e+08,220.649,89.537,0.995589,33.1618
7.39515e+08,271.887,88.8932,0.991218,27.1652
7.44248e+08,495.746,84.223,0.974116,15.0253
7.49011e+08,155.156,-69.5151,0.77351,-44.0289
7.53804e+08,75.8699,84.8051,0.914064,81.7488
7.58629e+08,128.633,88.7555,0.982556,54.1056
7.63484e+08,157.269,89.4063,0.992656,45.3444
7.6837e+08,178.249,89.6335,0.995857,40.4657
7.73288e+08,196.21,89.7393,0.997264,37.0255
7.78237e+08,213.01,89.797,0.998006,34.2832
7.83218e+08,229.589,89.8316,0.998446,31.9382
7.8823e+08,246.524,89.8535,0.998728,29.8455
7.93275e+08,264.233,89.8678,0.99892,27.9261
7.98352e+08,283.075,89.8772,0.999056,26.1333
8.03461e+08,303.394,89.8831,0.999156,24.4374
8.08603e+08,325.561,89.8865,0.999232,22.8187
8.13778e+08,349.995,89.888,0.999291,21.2633
8.18987e+08,377.197,89.8877,0.999337,19.7612
8.24228e+08,407.785,89.8858,0.999374,18.305
8.29503e+08,442.544,89.8825,0.999404,16.8889
8.34812e+08,482.494,89.8775,0.999429,15.5082
8.40155e+08,528.997,89.8708,0.999449,14.1594
8.45532e+08,583.914,89.8621,0.999465,12.8394
8.50943e+08,649.869,89.8508,0.999479,11.5456
8.56389e+08,730.682,89.8362,0.99949,10.2759
8.6187e+08,832.154,89.8172,0.999499,9.02842
8.67386e+08,963.537,89.7919,0.999507,7.80145
8.72937e+08,1140.56,89.757,0.999513,6.59353
8.78524e+08,1392.28,89.7067,0.999518,5.40337
8.84147e+08,1779.08,89.6284,0.999522,4.22977
8.89805e+08,2450.35,89.4915,0.999525,3.07163
8.955e+08,3904.23,89.1933,0.999526,1.92796
9.01231e+08,9430.94,88.0559,0.999527,0.797822
9.06999e+08,23468.7,-85.1608,0.999528,-0.319651
9.12804e+08,5281.03,-88.9113,0.999527,-1.42528
9.18646e+08,2987.12,-89.3828,0.999526,-2.51982
9.24525e+08,2088.22,-89.5668,0.999525,-3.60401
9.30442e+08,1608.27,-89.6647,0.999523,-4.67855
9.36397e+08,1309.57,-89.7252,0.99952,-5.74409
9.4239e+08,1105.64,-89.7662,0.999517,-6.80128
9.48421e+08,957.471,-89.7957,0.999513,-7.85072
9.54491e+08,844.877,-89.8179,0.999509,-8.89302
9.606e+08,756.369,-89.8352,0.999504,-9.92873
9.66748e+08,684.922,-89.849,0.999499,-10.9584
9.72935e+08,626.003,-89.8601,0.999493,-11.9827
9.79162e+08,576.552,-89.8694,0.999487,-13.002
9.85428e+08,534.433,-89.8771,0.99948,-14.0168
9.91735e+08,498.106,-89.8836,0.999473,-15.0278
9.98082e+08,466.434,-89.8891,0.999466,-16.0354
1.00447e+09,438.559,-89.8939,0.999458,-17.0401
1.0109e+09,413.822,-89.898,0.999449,-18.0424
1.01737e+09,391.709,-89.9016,0.99944,-19.0428
1.02388e+09,371.81,-89.9047,0.99943,-20.0418
1.03043e+09,353.798,-89.9073,0.99942,-21.0399
1.03703e+09,337.406,-89.9097,0.999409,-22.0376
1.04366e+09,322.417,-89.9117,0.999397,-23.0353
1.05034e+09,308.648,-89.9134,0.999385,-24.0336
1.05707e+09,295.949,-89.9149,0.999372,-25.0331
1.06383e+09,284.192,-89.9162,0.999359,-26.0341
1.07064e+09,273.269,-89.9173,0.999344,-27.0372
1.07749e+09,263.087,-89.9182,0.999329,-28.043
1.08439e+09,253.568,-89.919,0.999313,-29.052
1.09133e+09,244.643,-89.9195,0.999297,-30.0647
1.09831e+09,236.252,-89.92,0.999279,-31.0817
1.10534e+09,228.344,-89.9203,0.999261,-32.1036
1.11242e+09,220.872,-89.9204,0.999241,-33.131
1.11953e+09,213.797,-89.9205,0.999221,-34.1645
1.1267e+09,207.083,-89.9204,0.999199,-35.2047
1.13391e+09,200.699,-89.9202,0.999176,-36.2523
1.14117e+09,194.617,-89.9198,0.999152,-37.308
1.14847e+09,188.81,-89.9194,0.999127,-38.3725
1.15582e+09,183.258,-89.9188,0.9991,-39.4466
1.16322e+09,177.939,-89.9181,0.999072,-40.531
1.17066e+09,172.835,-89.9173,0.999042,-41.6266
1.17816e+09,167.93,-89.9164,0.99901,-42.7343
1.1857e+09,163.208,-89.9154,0.998977,-43.8549
1.19328e+09,158.655,-89.9142,0.998942,-44.9894
1.20092e+09,154.26,-89.9129,0.998904,-46.1388
1.20861e+09,150.009,-89.9114,0.998864,-47.3042
1.21634e+09,145.893,-89.9098,0.998822,-48.4868
1.22413e+09,141.902,-89.908,0.998777,-49.6877
1.23196e+09,138.027,-89.9061,0.998729,-50.9084
1.23985e+09,134.258,-89.904,0.998678,-52.15
1.24778e+09,130.589,-89.9017,0.998624,-53.4142
1.25577e+09,127.012,-89.8993,0.998566,-54.7026
1.2638e+09,123.52,-89.8966,0.998504,-56.0167
1.27189e+09,120.107,-89.8936,0.998438,-57.3585
1.28003e+09,116.765,-89.8905,0.998367,-58.73
1.28822e+09,113.491,-89.887,0.998291,-60.1333
1.29647e+09,110.277,-89.8833,0.99821,-61.5706
1.30477e+09,107.119,-89.8792,0.998122,-63.0446
1.31312e+09,104.012,-89.8747,0.998028,-64.5579
1.32152e+09,100.95,-89.8699,0.997926,-66.1135
1.32998e+09,97.9293,-89.8646,0.997816,-67.7146
1.33849e+09,94.945,-89.8589,0.997697,-69.3648
1.34706e+09,91.9925,-89.8525,0.997568,-71.0679
1.35568e+09,89.0672,-89.8456,0.997428,-72.8282
1.36435e+09,86.1649,-89.8379,0.997276,-74.6504
1.37309e+09,83.2809,-89.8295,0.99711,-76.5395
1.38187e+09,80.4109,-89.8202,0.996929,-78.5012
1.39072e+09,77.5504,-89.8098,0.996731,-80.5419
1.39962e+09,74.6948,-89.7983,0.996514,-82.6683
1.40858e+09,71.8394,-89.7854,0.996276,-84.8883
1.41759e+09,68.9793,-89.7708,0.996013,-87.2103
1.42666e+09,66.1096,-89.7544,0.995723,-89.6439
1.43579e+09,63.225,-89.7358,0.995403,-92.1996
1.44498e+09,60.3199,-89.7146,0.995049,-94.8893
1.45423e+09,57.3884,-89.6901,0.994655,-97.7262
1.46354e+09,54.4244,-89.6618,0.994217,-100.725
1.4729e+09,51.421,-89.6287,0.993729,-103.902
1.48233e+09,48.371,-89.5896,0.993184,-107.276
1.49182e+09,45.2665,-89.543,0.992575,-110.868
1.50137e+09,42.0986,-89.4866,0.991892,-114.7
1.51097e+09,38.8579,-89.4173,0.991127,-118.797
1.52064e+09,35.5337,-89.3306,0.99027,-123.189
1.53038e+09,32.1139,-89.2195,0.989309,-127.904
1.54017e+09,28.5853,-89.0731,0.988234,-132.977
1.55003e+09,24.9326,-88.8728,0.987033,-138.443
1.55995e+09,21.1385,-88.5845,0.985697,-144.338
1.56993e+09,17.1832,-88.1385,0.984221,-150.699
1.57998e+09,13.0445,-87.367,0.982601,-157.562
1.59009e+09,8.69813,-85.7381,0.980845,-164.957
1.60027e+09,4.13148,-80.232,0.978968,-172.907
1.61051e+09,1.11818,46.8642,0.976998,178.577
1.62082e+09,6.0943,82.0833,0.974979,169.5
1.63119e+09,11.6848,85.4425,0.972968,159.889
1.64163e+09,17.7546,86.6552,0.971032,149.798
1.65214e+09,24.3879,87.2562,0.969238,139.303
1.66271e+09,31.7058,87.5928,0.967642,128.502
1.67335e+09,39.874,87.7841,0.96627,117.51
1.68406e+09,49.1252,87.8784,0.965099,106.438
1.69484e+09,59.8007,87.8931,0.964044,95.3861
1.70569e+09,72.4319,87.8256,0.962924,84.4157
1.7166e+09,87.9144,87.6496,0.961413,73.5298
1.72759e+09,107.934,87.2941,0.958908,62.6323
1.73865e+09,136.211,86.5651,0.95416,51.4494
1.74977e+09,183.316,84.8097,0.944097,39.3197
1.76097e+09,297.044,78.4842,0.91907,24.5011
1.77224e+09,732.783,5.81317,0.836227,1.04892
1.78358e+09,89.1755,-45.4149,0.444176,-66.4591
1.795e+09,54.8483,66.1031,0.655761,101.229
1.80649e+09,115.461,82.3572,0.891511,59.0567
1.81805e+09,172.801,85.0535,0.944265,41.528
1.82968e+09,238.868,85.7208,0.962542,30.6873
1.84139e+09,327.381,85.6252,0.97099,22.6358
1.85318e+09,463.486,84.918,0.975677,16.0759
1.86504e+09,713.504,83.2042,0.97862,10.4497
1.87698e+09,1346.87,78.4095,0.980633,5.47211
1.88899e+09,5286.69,43.375,0.982097,0.97807
1.90108e+09,2292.03,-72.8057,0.983208,-3.13735
1.91324e+09,1073.22,-82.4388,0.984076,-6.94596
1.92549e+09,712.545,-85.1854,0.984769,-10.4997
1.93781e+09,540.405,-86.4633,0.985327,-13.8381
1.95021e+09,439.316,-87.1938,0.985778,-16.9919
1.9627e+09,372.575,-87.662,0.986143,-19.9862
1.97526e+09,325.044,-87.9846,0.986433,-22.8414
1.9879e+09,289.346,-88.2181,0.98666,-25.575
2.00062e+09,261.456,-88.393,0.98683,-28.2017
2.01342e+09,238.99,-88.5275,0.986949,-30.7343
2.02631e+09,220.446,-88.6326,0.987021,-33.184
2.03928e+09,204.831,-88.7158,0.987048,-35.5608
2.05233e+09,191.459,-88.782,0.987032,-37.8735
2.06547e+09,179.845,-88.8347,0.986976,-40.1302
2.07868e+09,169.632,-88.8765,0.986879,-42.3381
2.09199e+09,160.555,-88.9091,0.986741,-44.504
2.10538e+09,152.411,-88.9339,0.986563,-46.6341
2.11885e+09,145.04,-88.9519,0.986343,-48.7343
2.13241e+09,138.319,-88.9638,0.986079,-50.81
2.14606e+09,132.146,-88.9701,0.98577,-52.8665
2.15979e+09,126.442,-88.9712,0.985414,-54.9089
2.17362e+09,121.139,-88.9673,0.985006,-56.9423
2.18753e+09,116.182,-88.9585,0.984543,-58.9716
2.20153e+09,111.524,-88.9449,0.984022,-61.0016
2.21562e+09,107.126,-88.9263,0.983435,-63.0374
2.2298e+09,102.954,-88.9025,0.982777,-65.084
2.24407e+09,98.9788,-88.8733,0.982041,-67.1467
2.25843e+09,95.1754,-88.8382,0.981217,-69.2311
2.27288e+09,91.521,-88.7966,0.980296,-71.3429
2.28743e+09,87.9956,-88.748,0.979265,-73.4884
2.30207e+09,84.5813,-88.6913,0.97811,-75.6742
2.3168e+09,81.2615,-88.6256,0.976815,-77.9078
2.33163e+09,78.021,-88.5494,0.975359,-80.1971
2.34655e+09,74.8456,-88.4612,0.973718,-82.5511
2.36157e+09,71.7217,-88.3588,0.971865,-84.9798
2.37669e+09,68.6363,-88.2395,0.969765,-87.4945
2.3919e+09,65.5765,-88.1001,0.967378,-90.1078
2.4072e+09,62.5295,-87.9361,0.964654,-92.8346
2.42261e+09,59.4821,-87.742,0.961534,-95.6916
2.43812e+09,56.4209,-87.5104,0.957944,-98.6984
2.45372e+09,53.3316,-87.2314,0.953795,-101.878
2.46942e+09,50.199,-86.8914,0.948978,-105.257
2.48523e+09,47.0066,-86.4717,0.943355,-108.868
2.50113e+09,43.7362,-85.9451,0.936759,-112.748
2.51714e+09,40.3679,-85.2718,0.928981,-116.943
2.53325e+09,36.8793,-84.3905,0.919763,-121.509
2.54946e+09,33.2465,-83.2033,0.908784,-126.511
2.56578e+09,29.4442,-81.5442,0.895655,-132.031
2.5822e+09,25.4502,-79.1119,0.879905,-138.168
2.59873e+09,21.2564,-75.3073,0.860987,-145.043
2.61536e+09,16.9067,-68.7972,0.838296,-152.804
2.6321e+09,12.6375,-56.2316,0.811231,-161.629
2.64894e+09,9.42976,-29.7135,0.779331,-171.734
2.66589e+09,9.89851,10.999,0.74251,176.633
2.68296e+09,15.0624,38.5965,0.70144,163.2
2.70013e+09,23.3155,51.1177,0.658009,147.703
2.71741e+09,34.2079,56.6545,0.615629,129.96
2.7348e+09,48.3842,58.5696,0.578908,110.009
2.7523e+09,67.4359,57.7938,0.552098,88.2345
2.76992e+09,94.4732,53.837,0.53635,65.3046
2.78764e+09,134.752,44.1027,0.526639,41.6775
2.80549e+09,183.767,21.3179,0.507319,16.5962
2.82344e+09,159.022,-14.7122,0.434258,-14.2002
2.84151e+09,72.0021,-18.8088,0.171829,-74.1192
2.8597e+09,69.6652,41.5784,0.380753,84.9507
2.878e+09,157.324,54.4442,0.644107,39.4553
2.89642e+09,313.642,40.8037,0.730742,15.9783
2.91495e+09,506.205,3.31402,0.770593,0.874432
2.93361e+09,452.351,-37.6579,0.795214,-10.2757
2.95239e+09,331.95,-57.5842,0.812932,-19.177
2.97128e+09,257.742,-66.856,0.826611,-26.6273
2.9903e+09,212.218,-71.9044,0.8375,-33.0617
3.00944e+09,181.902,-75.0003,0.84627,-38.7448
3.0287e+09,160.237,-77.0527,0.853332,-43.8516
3.04808e+09,143.892,-78.4836,0.858966,-48.5047
3.06759e+09,131.035,-79.5126,0.863375,-52.7941
3.08722e+09,120.583,-80.2646,0.866706,-56.7882
3.10698e+09,111.858,-80.8149,0.869071,-60.5405
3.12686e+09,104.413,-81.211,0.87055,-64.0937
3.14687e+09,97.9439,-81.4841,0.871201,-67.483
3.16701e+09,92.2331,-81.6545,0.871061,-70.7373
3.18728e+09,87.1231,-81.7356,0.870149,-73.8814
3.20768e+09,82.4963,-81.7357,0.86847,-76.9365
3.22821e+09,78.2629,-81.659,0.866013,-79.921
3.24887e+09,74.3531,-81.5069,0.86275,-82.8514
3.26966e+09,70.7122,-81.2779,0.858643,-85.7424
3.29059e+09,67.2964,-80.9678,0.853635,-88.6073
3.31165e+09,64.0707,-80.5698,0.847654,-91.4584
3.33284e+09,61.0067,-80.0741,0.840612,-94.3069
3.35417e+09,58.0817,-79.4676,0.8324,-97.1632
3.37564e+09,55.2782,-78.7333,0.822892,-100.037
3.39725e+09,52.5827,-77.8495,0.81194,-102.937
3.41899e+09,49.9867,-76.7889,0.799371,-105.869
3.44087e+09,47.4864,-75.5176,0.784994,-108.841
3.46289e+09,45.0834,-73.9939,0.768593,-111.856
3.48505e+09,42.7865,-72.1677,0.749937,-114.913
3.50736e+09,40.613,-69.9803,0.728783,-118.009
3.5298e+09,38.5914,-67.3669,0.704892,-121.134
3.5524e+09,36.764,-64.2628,0.678049,-124.268
3.57513e+09,35.1891,-60.6164,0.648093,-127.38
3.59801e+09,33.9423,-56.4123,0.614967,-130.421
3.62104e+09,33.1123,-51.7034,0.578777,-133.32
3.64421e+09,32.7905,-46.6442,0.539879,-135.974
3.66754e+09,33.05,-41.5044,0.498982,-138.248
3.69101e+09,33.9169,-36.6391,0.45726,-139.969
3.71463e+09,35.3376,-32.4113,0.416472,-140.948
3.7384e+09,37.151,-29.0925,0.37899,-141.05
3.76233e+09,39.0631,-26.7702,0.347605,-140.359
3.78641e+09,40.6318,-25.2502,0.324741,-139.489
3.81064e+09,41.2898,-23.8531,0.310553,-139.967
3.83503e+09,40.5941,-20.8336,0.299023,-144.591
3.85957e+09,39.6469,-12.2412,0.269461,-158.078
3.88428e+09,46.0576,3.47966,0.178362,170.501
3.90914e+09,69.8741,7.61607,0.0733365,65.0593
3.93415e+09,94.3789,-5.98747,0.186624,-15.7365
3.95933e+09,101.886,-21.2003,0.285509,-38.602
3.98467e+09,99.8028,-32.0198,0.352639,-50.933
4.01017e+09,95.2135,-39.4387,0.401767,-59.1397
4.03584e+09,90.3316,-44.7728,0.440178,-65.3098
4.06167e+09,85.6912,-48.7819,0.471422,-70.3366
4.08766e+09,81.3963,-51.8834,0.497369,-74.6566
4.11382e+09,77.4449,-54.321,0.519118,-78.5036
4.14015e+09,73.8101,-56.2482,0.537384,-82.0131
4.16665e+09,70.4608,-57.7685,0.552675,-85.2684
4.19332e+09,67.3673,-58.9548,0.565377,-88.3243
4.22015e+09,64.5028,-59.8607,0.575796,-91.2183
4.24716e+09,61.8432,-60.5264,0.584184,-93.9775
4.27434e+09,59.3677,-60.9827,0.590752,-96.6222
4.3017e+09,57.0576,-61.2533,0.595681,-99.1683
4.32923e+09,54.8969,-61.3568,0.599127,-101.629
4.35694e+09,52.8712,-61.3077,0.601227,-104.015
4.38482e+09,50.9679,-61.1171,0.602103,-106.336
4.41289e+09,49.1755,-60.7937,0.601863,-108.601
4.44113e+09,47.4835,-60.3438,0.600602,-110.82
4.46955e+09,45.8818,-59.7714,0.598404,-113.002
4.49816e+09,44.3604,-59.078,0.595342,-115.159
4.52694e+09,42.9092,-58.2623,0.591472,-117.303
4.55592e+09,41.5173,-57.3187,0.586829,-119.452
4.58507e+09,40.1731,-56.2353,0.581419,-121.627
4.61442e+09,38.8635,-54.9911,0.575199,-123.857
4.64395e+09,37.5747,-53.55,0.568051,-126.181
4.67367e+09,36.2929,-51.8516,0.559732,-128.651
4.70358e+09,35.0075,-49.7957,0.549783,-131.342
4.73369e+09,33.7199,-47.2146,0.537371,-134.356
4.76398e+09,32.4666,-43.829,0.520974,-137.837
4.79447e+09,31.38,-39.1916,0.497785,-141.973
4.82516e+09,30.8431,-32.7037,0.462645,-146.948
4.85604e+09,31.8234,-24.1217,0.406703,-152.649
4.88712e+09,36.1993,-15.4043,0.319296,-157.203
4.91839e+09,45.5129,-12.1783,0.210505,-150.667
4.94987e+09,56.3577,-18.2537,0.177943,-116.179
4.98155e+09,61.2394,-28.7787,0.258943,-98.3156
5.01343e+09,59.9392,-37.2229,0.339826,-98.6382
5.04552e+09,56.6322,-42.3564,0.394301,-102.476
5.07781e+09,53.3692,-45.2394,0.428941,-106.429
5.11031e+09,50.5982,-46.8218,0.451305,-109.913
5.14301e+09,48.2971,-47.6569,0.466227,-112.926
5.17593e+09,46.3609,-48.0432,0.476519,-115.566
5.20906e+09,44.6939,-48.1423,0.483811,-117.931
5.24239e+09,43.2233,-48.0423,0.489062,-120.099
5.27594e+09,41.8964,-47.7912,0.492849,-122.133
5.30971e+09,40.6754,-47.4135,0.495519,-124.077
5.34369e+09,39.5332,-46.9189,0.497274,-125.971
5.37789e+09,38.4502,-46.307,0.498221,-127.843
5.41231e+09,37.4125,-45.569,0.498396,-129.723
5.44695e+09,36.4109,-44.6885,0.497774,-131.633
5.48181e+09,35.4404,-43.6405,0.496269,-133.6
5.51689e+09,34.5009,-42.39,0.493724,-135.647
5.5522e+09,33.5987,-40.8897,0.489893,-137.804
5.58774e+09,32.7501,-39.0774,0.484401,-140.096
5.6235e+09,31.987,-36.8745,0.476692,-142.554
5.65949e+09,31.3683,-34.1911,0.465956,-145.199
5.69571e+09,30.9964,-30.9465,0.451028,-148.03
5.73216e+09,31.041,-27.1291,0.430329,-150.982
5.76885e+09,31.7587,-22.9221,0.401979,-153.833
5.80577e+09,33.4691,-18.888,0.364569,-155.991
5.84292e+09,36.4023,-16.0522,0.319457,-156.147
5.88032e+09,40.3549,-15.5623,0.275143,-152.11
5.91795e+09,44.3821,-17.8687,0.249318,-142.674
5.95583e+09,47.1648,-22.1638,0.25547,-131.821
5.99395e+09,48.0427,-26.9264,0.285129,-125.09
6.03231e+09,47.3722,-31.0033,0.320922,-122.877
6.07091e+09,45.8798,-33.9972,0.353045,-123.268
6.10977e+09,44.1112,-35.9812,0.378842,-124.844
6.14887e+09,42.3467,-37.1712,0.39868,-126.889
6.18822e+09,40.6957,-37.7719,0.413713,-129.084
6.22783e+09,39.1848,-37.9363,0.425063,-131.301
6.26769e+09,37.807,-37.7657,0.433607,-133.499
6.3078e+09,36.5444,-37.3207,0.439963,-135.678
6.34817e+09,35.3797,-36.63,0.44452,-137.854
6.3888e+09,34.3006,-35.6974,0.447471,-140.052
6.42969e+09,33.3041,-34.5076,0.448833,-142.297
6.47084e+09,32.3988,-33.0312,0.448461,-144.612
6.51225e+09,31.6091,-31.2332,0.446047,-147.008
6.55393e+09,30.9782,-29.0873,0.441137,-149.481
6.59587e+09,30.5714,-26.6,0.433163,-151.993
6.63809e+09,30.4729,-23.8475,0.421539,-154.459
6.68057e+09,30.7732,-21.0158,0.405871,-156.714
6.72333e+09,31.5355,-18.4186,0.386335,-158.49
6.76635e+09,32.7449,-16.4478,0.364198,-159.418
6.80966e+09,34.2585,-15.4396,0.342202,-159.127
6.85324e+09,35.805,-15.5122,0.324226,-157.479
6.8971e+09,37.0687,-16.4891,0.313771,-154.833
6.94124e+09,37.8229,-17.9784,0.312028,-152.007
6.98567e+09,38.014,-19.5477,0.317365,-149.799
7.03038e+09,37.7381,-20.8707,0.326697,-148.584
7.07537e+09,37.1569,-21.7748,0.337164,-148.329
7.12065e+09,36.425,-22.2135,0.346889,-148.816
7.16622e+09,35.6576,-22.2152,0.354925,-149.811
7.21209e+09,34.9285,-21.8415,0.360949,-151.126
7.25825e+09,34.2794,-21.1605,0.364962,-152.634
7.3047e+09,33.7321,-20.2352,0.367102,-154.252
7.35145e+09,33.2977,-19.1189,0.367531,-155.928
7.3985e+09,32.9827,-17.8567,0.366382,-157.627
7.44585e+09,32.7936,-16.4899,0.363741,-159.325
7.4935e+09,32.7371,-15.0615,0.359661,-160.991
7.54146e+09,32.8197,-13.6215,0.354188,-162.592
7.58973e+09,33.0444,-12.2288,0.347407,-164.081
7.6383e+09,33.4056,-10.9495,0.339496,-165.399
7.68718e+09,33.8849,-9.84847,0.330765,-166.484
7.73638e+09,34.449,-8.97719,0.321671,-167.282
7.7859e+09,35.0516,-8.36061,0.312778,-167.763
7.83572e+09,35.6405,-7.98957,0.304664,-167.938
7.88587e+09,36.1678,-7.82233,0.297801,-167.866
7.93634e+09,36.5994,-7.79489,0.292455,-167.642
7.98714e+09,36.9195,-7.83559,0.288646,-167.378
8.03825e+09,37.1306,-7.87848,0.286184,-167.176
8.0897e+09,37.2487,-7.87188,0.284748,-167.109
8.14147e+09,37.2976,-7.78148,0.283971,-167.22
8.19358e+09,37.3032,-7.58933,0.283508,-167.52
8.24602e+09,37.2902,-7.29083,0.283068,-168.002
8.29879e+09,37.2799,-6.89123,0.282429,-168.645
8.3519e+09,37.2899,-6.40248,0.281433,-169.422
8.40536e+09,37.3334,-5.8408,0.279973,-170.307
8.45915e+09,37.4199,-5.22479,0.277993,-171.271
8.51329e+09,37.5553,-4.5741,0.275467,-172.288
8.56777e+09,37.7426,-3.90826,0.272403,-173.333
8.62261e+09,37.9815,-3.24574,0.268832,-174.385
8.67779e+09,38.2694,-2.60292,0.264805,-175.422
8.73333e+09,38.6013,-1.99334,0.260391,-176.428
8.78922e+09,38.9705,-1.42696,0.255671,-177.39
8.84547e+09,39.3692,-0.909753,0.25073,-178.299
8.90209e+09,39.7893,-0.443698,0.245655,-179.151
8.95906e+09,40.2231,-0.0271453,0.240523,-179.947
9.0164e+09,40.6641,0.344437,0.235398,179.309
9.0741e+09,41.1073,0.677482,0.230328,178.607
9.13218e+09,41.5496,0.979261,0.225341,177.937
9.19062e+09,41.9897,1.25691,0.220444,177.286
9.24944e+09,42.4279,1.51668,0.215634,176.644
9.30864e+09,42.8654,1.76346,0.210892,176
9.36821e+09,43.3045,2.00061,0.206194,175.348
9.42817e+09,43.7475,2.23004,0.201516,174.681
9.48851e+09,44.1968,2.45237,0.196833,173.997
9.54924e+09,44.6545,2.66729,0.192122,173.294
9.61035e+09,45.1223,2.87386,0.187367,172.573
9.67186e+09,45.6013,3.07079,0.182556,171.834
9.73376e+09,46.0922,3.25672,0.177682,171.079
9.79605e+09,46.5954,3.43046,0.172741,170.309
9.85875e+09,47.1107,3.5911,0.167736,169.525
9.92184e+09,47.638,3.73819,0.162669,168.725
9.98534e+09,48.1769,3.87179,0.157544,167.909
1.00493e+10,48.7274,3.99239,0.152365,167.073
1.01136e+10,49.2896,4.10088,0.147133,166.21
1.01783e+10,49.8644,4.19831,0.141844,165.312
1.02434e+10,50.4534,4.2856,0.13649,164.371
1.0309e+10,51.0587,4.36324,0.131055,163.375
1.0375e+10,51.6833,4.43092,0.125519,162.313
1.04414e+10,52.3304,4.48722,0.119855,161.175
1.05082e+10,53.0036,4.52943,0.114035,159.951
1.05754e+10,53.7059,4.55342,0.108029,158.635
1.06431e+10,54.4394,4.55384,0.101814,157.227
1.07112e+10,55.2046,4.52453,0.0953731,155.727
1.07798e+10,56.0001,4.45913,0.0887038,154.144
1.08488e+10,56.822,4.35197,0.0818184,152.487
1.09182e+10,57.6642,4.199,0.0747463,150.766
1.09881e+10,58.5188,3.99865,0.0675327,148.99
1.10584e+10,59.3774,3.75227,0.0602345,147.151
1.11292e+10,60.2319,3.4642,0.0529136,145.22
1.12004e+10,61.0761,3.1411,0.0456293,143.124
1.12721e+10,61.9069,2.79088,0.0384314,140.707
1.13442e+10,62.7246,2.42128,0.0313588,137.659
1.14168e+10,63.5327,2.03853,0.0244499,133.326
1.14899e+10,64.337,1.64643,0.0177856,126.119
1.15635e+10,65.1445,1.24583,0.011672,111.334
1.16375e+10,65.9617,0.834908,0.00755235,74.7397
1.17119e+10,66.7939,0.409733,0.00899694,23.4156
1.17869e+10,67.6439,-0.034786,0.0145816,-1.19264
1.18623e+10,68.5126,-0.503975,0.021413,-11.8471
1.19382e+10,69.3984,-1.00263,0.0287402,-17.7111
1.20147e+10,70.2984,-1.53456,0.0363677,-21.5817
1.20915e+10,71.2084,-2.1024,0.0442209,-24.4731
1.21689e+10,72.1242,-2.70775,0.0522611,-26.8237
1.22468e+10,73.0415,-3.35146,0.0604634,-28.8485
1.23252e+10,73.956,-4.03389,0.0688111,-30.6638
1.24041e+10,74.8637,-4.75526,0.0772921,-32.338
1.24835e+10,75.7608,-5.51572,0.0858981,-33.9141
1.25634e+10,76.6427,-6.31543,0.0946219,-35.4213
1.26438e+10,77.505,-7.15441,0.103457,-36.8801
1.27247e+10,78.3424,-8.03247,0.112394,-38.3055
1.28061e+10,79.1493,-8.94905,0.121425,-39.7079
1.28881e+10,79.92,-9.90311,0.130539,-41.0949
1.29706e+10,80.6486,-10.8931,0.139723,-42.4712
1.30536e+10,81.3295,-11.9172,0.148967,-43.8399
1.31371e+10,81.9575,-12.9729,0.158258,-45.2027
1.32212e+10,82.5279,-14.058,0.167587,-46.5607
1.33058e+10,83.0363,-15.1698,0.176946,-47.9146
1.3391e+10,83.479,-16.3059,0.186328,-49.2652
1.34767e+10,83.8524,-17.4637,0.195728,-50.6137
1.35629e+10,84.153,-18.6407,0.20514,-51.9612
1.36497e+10,84.3777,-19.8344,0.214557,-53.3093
1.37371e+10,84.5232,-21.0418,0.223973,-54.6597
1.3825e+10,84.587,-22.2601,0.233379,-56.0137
1.39135e+10,84.5668,-23.4857,0.242763,-57.3727
1.40025e+10,84.4608,-24.7152,0.252115,-58.7376
1.40921e+10,84.2682,-25.9447,0.261419,-60.1091
1.41823e+10,83.9889,-27.1702,0.270663,-61.4874
1.42731e+10,83.6238,-28.3877,0.279833,-62.8729
1.43644e+10,83.1744,-29.5933,0.288914,-64.2658
1.44564e+10,82.6428,-30.783,0.297892,-65.6659
1.45489e+10,82.0321,-31.9529,0.30675,-67.0735
1.4642e+10,81.3456,-33.0991,0.315472,-68.4886
1.47357e+10,80.5874,-34.218,0.32404,-69.911
1.483e+10,79.762,-35.3058,0.332437,-71.3406
1.49249e+10,78.8743,-36.3589,0.340643,-72.777
1.50205e+10,77.9299,-37.3739,0.348636,-74.2198
1.51166e+10,76.9346,-38.3472,0.356396,-75.668
1.52133e+10,75.8947,-39.2759,0.363902,-77.1207
1.53107e+10,74.8167,-40.1572,0.371134,-78.5765
1.54087e+10,73.7072,-40.9887,0.378072,-80.0338
1.55073e+10,72.5728,-41.7684,0.384701,-81.4913
1.56066e+10,71.4198,-42.4948,0.391006,-82.9475
1.57064e+10,70.2539,-43.1668,0.396974,-84.401
1.5807e+10,69.0807,-43.7835,0.402592,-85.8507
1.59081e+10,67.9049,-44.3441,0.407848,-87.2956
1.60099e+10,66.7312,-44.848,0.412732,-88.7349
1.61124e+10,65.5636,-45.2946,0.41723,-90.1676
1.62155e+10,64.4059,-45.6833,0.421331,-91.5928
1.63193e+10,63.2617,-46.0136,0.425022,-93.0096
1.64237e+10,62.1344,-46.2849,0.428291,-94.4168
1.65289e+10,61.0272,-46.4967,0.431125,-95.8133
1.66346e+10,59.943,-46.6485,0.433513,-97.1978
1.67411e+10,58.8849,-46.7399,0.435443,-98.5689
1.68482e+10,57.8556,-46.7703,0.436902,-99.925
1.69561e+10,56.8581,-46.7394,0.437879,-101.264
1.70646e+10,55.8951,-46.6468,0.438363,-102.584
1.71738e+10,54.9696,-46.4925,0.438344,-103.883
1.72837e+10,54.0846,-46.2765,0.437814,-105.158
1.73943e+10,53.2431,-45.999,0.436763,-106.405
1.75057e+10,52.4482,-45.6608,0.435186,-107.622
1.76177e+10,51.7033,-45.2627,0.433078,-108.804
1.77304e+10,51.0116,-44.8062,0.430438,-109.947
1.78439e+10,50.3768,-44.2935,0.427265,-111.045
1.79581e+10,49.8026,-43.7271,0.423562,-112.094
1.80731e+10,49.2928,-43.1105,0.419337,-113.085
1.81887e+10,48.8515,-42.4482,0.414602,-114.012
1.83051e+10,48.4826,-41.7456,0.409374,-114.866
1.84223e+10,48.1905,-41.0094,0.403679,-115.638
1.85402e+10,47.979,-40.2474,0.397551,-116.316
1.86588e+10,47.8522,-39.4689,0.391032,-116.888
1.87783e+10,47.8136,-38.6844,0.384179,-117.341
1.88984e+10,47.8662,-37.9057,0.377061,-117.661
1.90194e+10,48.0127,-37.1457,0.369761,-117.832
1.91411e+10,48.2544,-36.4185,0.362381,-117.839
1.92636e+10,48.5921,-35.7387,0.355041,-117.668
1.93869e+10,49.0249,-35.1215,0.347879,-117.302
1.9511e+10,49.5505,-34.5821,0.341054,-116.732
1.96358e+10,50.1647,-34.1356,0.334742,-115.949
1.97615e+10,50.8612,-33.7959,0.329134,-114.951
1.9888e+10,51.6316,-33.576,0.324431,-113.746
2.00153e+10,52.4649,-33.487,0.320834,-112.351
2.01434e+10,53.3476,-33.5378,0.318534,-110.792
2.02723e+10,54.2637,-33.7346,0.317701,-109.11
2.0402e+10,55.1953,-34.0807,0.318466,-107.353
2.05326e+10,56.1222,-34.5762,0.320918,-105.579
2.0664e+10,57.0229,-35.218,0.325089,-103.844
2.07963e+10,57.8755,-35.9992,0.330954,-102.206
2.09294e+10,58.658,-36.9102,0.338434,-100.713
2.10633e+10,59.3497,-37.9381,0.347402,-99.4042
2.11981e+10,59.9319,-39.0676,0.357693,-98.3069
2.13338e+10,60.3891,-40.2814,0.369121,-97.4365
2.14703e+10,60.7093,-41.561,0.38148,-96.798
2.16077e+10,60.8848,-42.8871,0.394566,-96.3877
2.1746e+10,60.9124,-44.2406,0.408177,-96.1953
2.18852e+10,60.7931,-45.6029,0.422121,-96.2063
2.20253e+10,60.5319,-46.9569,0.436222,-96.4033
2.21662e+10,60.137,-48.287,0.450319,-96.7679
2.23081e+10,59.6193,-49.5794,0.464272,-97.2813
2.24509e+10,58.9914,-50.8227,0.477958,-97.9253
2.25945e+10,58.267,-52.0073,0.491272,-98.6827
2.27391e+10,57.4602,-53.1256,0.504126,-99.5378
2.28847e+10,56.5846,-54.172,0.516447,-100.476
2.30311e+10,55.6534,-55.1424,0.528176,-101.485
2.31785e+10,54.6789,-56.0338,0.539267,-102.552
2.33269e+10,53.6718,-56.8445,0.549683,-103.668
2.34762e+10,52.6423,-57.5736,0.559397,-104.824
2.36264e+10,51.5987,-58.2208,0.568388,-106.013
2.37776e+10,50.5488,-58.7861,0.576641,-107.226
2.39298e+10,49.499,-59.27,0.584147,-108.46
2.4083e+10,48.4549,-59.673,0.590899,-109.708
2.42371e+10,47.4211,-59.9956,0.596895,-110.966
2.43922e+10,46.4018,-60.2382,0.602134,-112.231
2.45483e+10,45.4005,-60.4014,0.606615,-113.499
2.47054e+10,44.4201,-60.4852,0.61034,-114.766
2.48635e+10,43.4635,-60.4896,0.613309,-116.031
2.50227e+10,42.5329,-60.4145,0.615525,-117.29
2.51828e+10,41.6308,-60.2594,0.616987,-118.542
2.5344e+10,40.7595,-60.0237,0.617696,-119.783
2.55062e+10,39.9213,-59.7068,0.617652,-121.012
2.56694e+10,39.1185,-59.3079,0.616855,-122.225
2.58337e+10,38.3538,-58.8266,0.615306,-123.421
2.5999e+10,37.6298,-58.2623,0.613003,-124.596
2.61654e+10,36.9494,-57.615,0.60995,-125.747
2.63329e+10,36.316,-56.8854,0.60615,-126.87
2.65014e+10,35.7329,-56.0747,0.601606,-127.961
2.6671e+10,35.2038,-55.185,0.596326,-129.017
2.68417e+10,34.7325,-54.2198,0.59032,-130.031
2.70135e+10,34.3234,-53.1838,0.583602,-130.998
2.71864e+10,33.9805,-52.0835,0.576191,-131.911
2.73604e+10,33.7085,-50.9272,0.568112,-132.764
2.75355e+10,33.5114,-49.7253,0.559395,-133.548
2.77117e+10,33.3937,-48.49,0.550082,-134.254
2.78891e+10,33.3593,-47.2359,0.540221,-134.871
2.80676e+10,33.4116,-45.9793,0.529873,-135.389
2.82472e+10,33.5535,-44.7383,0.519112,-135.795
2.8428e+10,33.7872,-43.5321,0.508025,-136.076
2.86099e+10,34.1136,-42.3807,0.496715,-136.218
2.8793e+10,34.5329,-41.3044,0.485302,-136.207
2.89773e+10,35.0438,-40.3229,0.473924,-136.026
2.91628e+10,35.6436,-39.4551,0.462739,-135.663
2.93494e+10,36.3283,-38.7186,0.451925,-135.105
2.95372e+10,37.0922,-38.1287,0.441678,-134.339
2.97263e+10,37.9279,-37.6992,0.432214,-133.36
2.99165e+10,38.8262,-37.4409,0.423765,-132.166
3.0108e+10,39.7762,-37.3627,0.416573,-130.764
3.03007e+10,40.7647,-37.4705,0.410882,-129.169
3.04946e+10,41.7767,-37.7678,0.406931,-127.407
3.06898e+10,42.795,-38.2549,0.404937,-125.518
3.08862e+10,43.8001,-38.9295,0.40508,-123.548
3.10839e+10,44.7711,-39.7859,0.407493,-121.556
3.12828e+10,45.6854,-40.8148,0.412244,-119.604
3.1483e+10,46.5197,-42.0034,0.419325,-117.753
3.16845e+10,47.2509,-43.3349,0.428655,-116.062
3.18873e+10,47.8573,-44.7889,0.440076,-114.577
3.20914e+10,48.3202,-46.3412,0.453363,-113.336
3.22967e+10,48.6249,-47.9652,0.468234,-112.36
3.25034e+10,48.762,-49.6318,0.484371,-111.66
3.27115e+10,48.7282,-51.3117,0.501426,-111.235
3.29208e+10,48.5265,-52.9753,0.519045,-111.074
3.31315e+10,48.1656,-54.5953,0.536879,-111.158
3.33435e+10,47.6594,-56.1467,0.554596,-111.466
3.35569e+10,47.0253,-57.608,0.571893,-111.972
3.37717e+10,46.2831,-58.9613,0.5885,-112.65
3.39878e+10,45.4533,-60.193,0.604188,-113.473
3.42054e+10,44.5563,-61.2924,0.618768,-114.417
3.44243e+10,43.6111,-62.2526,0.632089,-115.459
3.46446e+10,42.6351,-63.0685,0.644036,-116.578
3.48663e+10,41.6438,-63.7372,0.654523,-117.755
3.50895e+10,40.6506,-64.257,0.66349,-118.973
3.5314e+10,39.6673,-64.6265,0.670897,-120.218
3.55401e+10,38.7043,-64.8448,0.676716,-121.477
3.57675e+10,37.7709,-64.911,0.680929,-122.738
3.59964e+10,36.876,-64.8239,0.683523,-123.989
3.62268e+10,36.0284,-64.5824,0.684491,-125.219
3.64586e+10,35.2372,-64.186,0.683829,-126.416
3.6692e+10,34.5123,-63.6353,0.681541,-127.567
3.69268e+10,33.8648,-62.9332,0.67764,-128.657
3.71631e+10,33.3069,-62.0868,0.672161,-129.668
3.7401e+10,32.8519,-61.1085,0.665165,-130.581
3.76404e+10,32.514,-60.0186,0.656756,-131.372
3.78813e+10,32.3076,-58.8467,0.647092,-132.013
3.81237e+10,32.2456,-57.6333,0.636404,-132.477
3.83677e+10,32.3385,-56.4289,0.625005,-132.732
3.86132e+10,32.5918,-55.2926,0.613296,-132.749
3.88604e+10,33.005,-54.2875,0.60177,-132.504
3.91091e+10,33.5696,-53.4759,0.590988,-131.981
3.93594e+10,34.2692,-52.9134,0.581562,-131.177
3.96113e+10,35.0795,-52.6444,0.574117,-130.105
3.98648e+10,35.9701,-52.701,0.569261,-128.797
4.01199e+10,36.9048,-53.1042,0.567575,-127.302
4.03767e+10,37.8412,-53.8656,0.5696,-125.689
4.06351e+10,38.728,-54.9885,0.575827,-124.05
4.08952e+10,39.5022,-56.4618,0.586611,-122.498
4.11569e+10,40.0905,-58.2485,0.602015,-121.166
4.14203e+10,40.4212,-60.2742,0.6216,-120.183
4.16854e+10,40.4444,-62.4273,0.644326,-119.642
4.19522e+10,40.1507,-64.5777,0.668698,-119.578
4.22207e+10,39.5727,-66.6068,0.693126,-119.956
4.24909e+10,38.7701,-68.4307,0.71629,-120.703
4.27628e+10,37.8065,-70.004,0.73731,-121.735
4.30365e+10,36.7331,-71.3071,0.75568,-122.982
4.33119e+10,35.5825,-72.3232,0.771039,-124.401
4.35891e+10,34.3747,-73.0077,0.782811,-125.969
4.38681e+10,33.1404,-73.2507,0.78974,-127.66
4.41489e+10,31.9853,-72.8707,0.789683,-129.351
4.44314e+10,31.1722,-71.8401,0.781712,-130.676
4.47158e+10,30.9279,-70.8095,0.771842,-131.2
4.50019e+10,30.9577,-70.606,0.769583,-131.192
4.529e+10,30.8071,-71.0543,0.774927,-131.332
4.55798e+10,30.3982,-71.6075,0.782473,-131.83
4.58715e+10,29.8333,-72.0046,0.789035,-132.584
4.61651e+10,29.2014,-72.1875,0.793662,-133.476
4.64606e+10,28.5525,-72.16,0.796251,-134.432
4.67579e+10,27.9138,-71.9349,0.796897,-135.41
4.70572e+10,27.3017,-71.5206,0.795699,-136.385
4.73583e+10,26.7292,-70.9208,0.792717,-137.339
4.76614e+10,26.2093,-70.1367,0.787981,-138.254
4.79664e+10,25.7563,-69.1719,0.781515,-139.111
4.82734e+10,25.3872,-68.0379,0.773374,-139.884
4.85824e+10,25.12,-66.7594,0.763682,-140.548
4.88933e+10,24.972,-65.3785,0.752663,-141.07
4.92062e+10,24.9578,-63.9548,0.740648,-141.42
4.95211e+10,25.0865,-62.5617,0.728071,-141.57
4.98381e+10,25.3604,-61.2809,0.715458,-141.495
5.0157e+10,25.7744,-60.1954,0.703421,-141.178
5.04781e+10,26.3145,-59.3843,0.692656,-140.61
5.08011e+10,26.9557,-58.9164,0.683938,-139.803
5.11262e+10,27.6604,-58.8418,0.678071,-138.789
5.14534e+10,28.378,-59.1826,0.675787,-137.634
5.17827e+10,29.0484,-59.9225,0.677572,-136.435
5.21142e+10,29.6101,-61.0018,0.683476,-135.308
5.24477e+10,30.0134,-62.3218,0.693004,-134.363
5.27834e+10,30.2325,-63.7607,0.705154,-133.678
5.31212e+10,30.2719,-65.1981,0.718647,-133.278
5.34611e+10,30.1631,-66.5391,0.73225,-133.137
5.38033e+10,29.9529,-67.7321,0.745074,-133.191
5.41476e+10,29.6887,-68.7734,0.756745,-133.369
5.44942e+10,29.4043,-69.6988,0.767395,-133.609
5.48429e+10,29.1124,-70.5617,0.777472,-133.88
5.51939e+10,28.8048,-71.4061,0.787444,-134.185
5.55472e+10,28.4628,-72.2451,0.797519,-134.55
5.59027e+10,28.0701,-73.0587,0.807547,-135.002
5.62605e+10,27.6216,-73.8066,0.817116,-135.554
5.66205e+10,27.1242,-74.446,0.825743,-136.202
5.69829e+10,26.5924,-74.9431,0.833021,-136.928
5.73476e+10,26.0431,-75.275,0.838668,-137.708
5.77146e+10,25.4931,-75.4282,0.842522,-138.517
5.8084e+10,24.9579,-75.394,0.844493,-139.331
5.84557e+10,24.453,-75.1671,0.844537,-140.128
5.88298e+10,23.9945,-74.7457,0.84264,-140.884
5.92064e+10,23.6012,-74.135,0.838833,-141.569
5.95853e+10,23.2945,-73.3539,0.833229,-142.15
5.99666e+10,23.0984,-72.4449,0.826095,-142.586
6.03504e+10,23.0356,-71.4843,0.817936,-142.833
6.07366e+10,23.1205,-70.5874,0.809582,-142.851
6.11254e+10,23.3498,-69.899,0.802205,-142.62
6.15166e+10,23.692,-69.5622,0.797188,-142.159
6.19103e+10,24.086,-69.6718,0.795782,-141.54
6.23065e+10,24.4529,-70.2345,0.798666,-140.883
6.27053e+10,24.72,-71.1649,0.805638,-140.319
6.31066e+10,24.8427,-72.3201,0.815696,-139.945
6.35105e+10,24.8123,-73.5514,0.827448,-139.805
6.39169e+10,24.6479,-74.742,0.839578,-139.888
6.4326e+10,24.3817,-75.8203,0.851132,-140.154
6.47377e+10,24.0468,-76.7547,0.86157,-140.554
6.5152e+10,23.6705,-77.5408,0.870685,-141.043
6.5569e+10,23.2719,-78.1894,0.878487,-141.588
6.59886e+10,22.8631,-78.7165,0.885085,-142.168
6.64109e+10,22.45,-79.1372,0.890614,-142.769
6.6836e+10,22.0352,-79.4616,0.895183,-143.386
6.72637e+10,21.6192,-79.6938,0.898848,-144.016
6.76942e+10,21.2017,-79.8307,0.90161,-144.659
6.81274e+10,20.7831,-79.8626,0.903415,-145.315
6.85635e+10,20.3653,-79.7738,0.904156,-145.983
6.90023e+10,19.9517,-79.5422,0.903681,-146.657
6.94439e+10,19.5492,-79.1403,0.901795,-147.331
6.98883e+10,19.1694,-78.5367,0.89827,-147.99
7.03356e+10,18.8305,-77.703,0.892883,-148.608
7.07858e+10,18.5592,-76.6266,0.88549,-149.15
7.12388e+10,18.3904,-75.3348,0.876167,-149.56
7.16947e+10,18.3617,-73.9225,0.865386,-149.775
7.21536e+10,18.5005,-72.5691,0.85419,-149.732
7.26153e+10,18.8057,-71.5125,0.844185,-149.401
7.30801e+10,19.2335,-70.971,0.837214,-148.81
7.35478e+10,19.7033,-71.0509,0.834737,-148.062
7.40185e+10,20.124,-71.7068,0.837247,-147.305
7.44922e+10,20.4255,-72.7793,0.84412,-146.677
7.4969e+10,20.5756,-74.0713,0.853986,-146.265
7.54488e+10,20.5778,-75.4114,0.865294,-146.093
7.59316e+10,20.4561,-76.6816,0.876757,-146.138
7.64176e+10,20.2418,-77.816,0.887509,-146.357
7.69067e+10,19.9632,-78.7861,0.897073,-146.705
7.73989e+10,19.6433,-79.5852,0.905241,-147.144
7.78942e+10,19.2985,-80.2155,0.911953,-147.642
7.83928e+10,18.9413,-80.6809,0.917209,-148.178
7.88945e+10,18.5821,-80.9836,0.921025,-148.732
7.93994e+10,18.2315,-81.1291,0.923455,-149.285
7.99075e+10,17.9002,-81.1432,0.924725,-149.819
8.0419e+10,17.5851,-81.0986,0.925474,-150.331
8.09336e+10,17.2849,-81.1329,0.926814,-150.815
8.14516e+10,17.0109,-80.5407,0.923183,-151.299
8.19729e+10,16.7109,-79.7684,0.918444,-151.842
8.24975e+10,16.5294,-78.737,0.911475,-152.218
8.30255e+10,16.5044,-77.6179,0.903312,-152.355
8.35569e+10,16.6431,-76.7155,0.895979,-152.216
8.40916e+10,16.894,-76.3243,0.891771,-151.85
8.46298e+10,17.159,-76.5491,0.892045,-151.401
8.51715e+10,17.3466,-77.257,0.896443,-151.029
8.57166e+10,17.4147,-78.1996,0.903351,-150.832
8.62651e+10,17.3733,-79.1479,0.910889,-150.818
8.68172e+10,17.2712,-79.9864,0.917852,-150.918
8.73729e+10,17.1435,-80.7958,0.924674,-151.067
8.79321e+10,16.9682,-81.609,0.931665,-151.298
8.84948e+10,16.7464,-82.3388,0.938096,-151.616
8.90612e+10,16.4965,-82.9595,0.943681,-151.99
8.96312e+10,16.2278,-83.4781,0.948444,-152.404
9.02048e+10,15.9432,-83.8954,0.95239,-152.852
9.07821e+10,15.6441,-84.1971,0.955426,-153.331
9.13631e+10,15.3332,-84.3525,0.957348,-153.837
9.19479e+10,15.0188,-84.3179,0.957868,-154.358
9.25363e+10,14.7173,-84.0482,0.956701,-154.867
9.31286e+10,14.455,-83.5275,0.953755,-155.323
9.37246e+10,14.2624,-82.8107,0.949389,-155.674
9.43244e+10,14.1584,-82.0409,0.944507,-155.885
9.49281e+10,14.1363,-81.3942,0.940239,-155.957
9.55356e+10,14.1681,-80.9887,0.937404,-155.927
9.61471e+10,14.2224,-80.8541,0.936289,-155.846
9.67624e+10,14.2766,-80.9714,0.936863,-155.749
9.73817e+10,14.3148,-81.3141,0.93903,-155.666
9.80049e+10,14.322,-81.8518,0.942651,-155.624
9.86322e+10,14.2851,-82.5352,0.947434,-155.65
9.92634e+10,14.1967,-83.297,0.952914,-155.761
9.98987e+10,14.0577,-84.0686,0.958572,-155.96
1.00538e+11,13.8753,-84.7986,0.963991,-156.237
1.01181e+11,13.6574,-85.4577,0.968921,-156.58
1.01829e+11,13.4096,-86.0291,0.973221,-156.978
1.02481e+11,13.134,-86.4907,0.976738,-157.428
1.03137e+11,12.8325,-86.8,0.979211,-157.927
1.03797e+11,12.511,-86.8887,0.980247,-158.466
1.04461e+11,12.1849,-86.6708,0.979388,-159.019
1.0513e+11,11.8833,-86.0758,0.976308,-159.539
1.05802e+11,11.6483,-85.12,0.97117,-159.959
1.0648e+11,11.5185,-83.9865,0.964974,-160.213
1.07161e+11,11.4996,-83.002,0.95944,-160.28
1.07847e+11,11.5511,-82.4505,0.956148,-160.216
1.08537e+11,11.6101,-82.399,0.955649,-160.119
1.09232e+11,11.6297,-82.7202,0.957409,-160.073
1.09931e+11,11.5939,-83.2378,0.960478,-160.113
1.10634e+11,11.5061,-83.8285,0.964109,-160.239
1.11342e+11,11.3729,-84.425,0.967861,-160.444
1.12055e+11,11.1995,-84.9795,0.971415,-160.721
1.12772e+11,10.9905,-85.4483,0.974497,-161.062
1.13494e+11,10.7494,-85.7759,0.976795,-161.463
1.1422e+11,10.4838,-85.8691,0.977827,-161.911
1.14951e+11,10.2165,-85.6174,0.977058,-162.371
1.15687e+11,9.99086,-84.988,0.974358,-162.769
1.16427e+11,9.85425,-84.2076,0.970817,-163.022
1.17172e+11,9.80265,-83.7409,0.968666,-163.123
1.17922e+11,9.77144,-83.878,0.969431,-163.172
1.18677e+11,9.69452,-84.5913,0.973136,-163.283
1.19437e+11,9.53102,-85.7294,0.979059,-163.535
1.20201e+11,9.26016,-87.1532,0.986365,-163.973
1.2097e+11,8.86603,-88.8377,0.994638,-164.632
1.21744e+11,8.30651,-90.9825,1.00428,-165.591
1.22524e+11,7.44256,-94.3515,1.01712,-167.11
1.23308e+11,5.71172,-103.085,1.03986,-170.316
1.24097e+11,7.95072,113.859,1.10162,167.339
1.24891e+11,13.3091,-79.5737,0.931885,-157.437
1.2569e+11,9.00182,-88.3625,0.992343,-164.403
1.26495e+11,6.4522,-94.6172,1.01578,-168.818
1.27304e+11,2.29782,-107.102,1.02076,-176.17
1.28119e+11,13.777,41.9398,0.734749,163.659
1.28939e+11,20.9832,-54.719,0.705949,-149.858
1.29764e+11,14.4963,-75.0879,0.896986,-155.856
1.30595e+11,12.5243,-79.9909,0.937979,-158.713
1.31431e+11,10.1091,-83.8803,0.96845,-162.599
1.32272e+11,8.13784,-88.2941,0.992763,-165.884
1.33118e+11,5.46661,-101.298,1.03292,-170.668
1.3397e+11,8.76394,-105.981,1.07497,-165.366
1.34828e+11,6.47421,-27.6726,0.83978,-174.719
1.35691e+11,15.7332,-35.6765,0.679733,-163.495
1.36559e+11,16.103,-61.4148,0.79854,-155.394
1.37433e+11,14.2385,-72.8099,0.88429,-156.516
1.38313e+11,12.6256,-79.2685,0.933207,-158.59
1.39198e+11,10.9569,-85.0871,0.972584,-161.128
1.40089e+11,5.98177,-92.5688,1.00813,-169.606
1.40985e+11,11.2217,-70.039,0.892436,-161.699
1.41888e+11,9.46445,-76.8925,0.937914,-164.01
1.42796e+11,7.97448,-74.0292,0.936207,-166.674
1.4371e+11,7.33359,-60.5622,0.896912,-168.862
1.44629e+11,9.33712,-48.8952,0.83089,-167.67
1.45555e+11,11.5421,-56.8234,0.828016,-163.12
1.46486e+11,11.505,-65.9769,0.870027,-161.737


==> data/Balun/cst_331k_500.txt <==
frequency,Zmag,Zphase
0.25000000000000,132.82818799434,-89.982263283694
0.25114369517379,131.94533657012,-89.982119253286
0.25229262250218,131.06488664300,-89.981976277755
0.25229723798077,131.06136255922,-89.981975707133
0.25344680592114,130.18680315817,-89.981829860905
0.25460626947612,129.31107734243,-89.981677929379
0.25461558517091,129.30406695664,-89.981676702231
0.25577103732258,128.43768395243,-89.981523915228
0.25694113372651,127.56659691113,-89.981367991803
0.25695523554192,127.55613685114,-89.981366104971
0.25811658306487,126.69779181684,-89.981210064905
0.25929740982618,125.83124450938,-89.981050045201
0.25931638484770,125.81737022357,-89.981047462267
0.26048363861096,124.96693076815,-89.980887854230
0.26167529413228,124.10482628720,-89.980723421749
0.26169923064094,124.08757205712,-89.980720103140
0.26287240121628,123.24490668798,-89.980556681508
0.26407498480265,122.38714752738,-89.980387568632
0.26410397228961,122.36654645105,-89.980383472038
0.26528306994520,121.53152429889,-89.980216018505
0.26649668181234,120.67801243004,-89.980041966176
0.26653081099368,120.65409641443,-89.980037046218
0.26771584568762,119.82658727640,-89.979865345883
0.26894058697026,118.97722411603,-89.979686093404
0.26897994980192,118.95002386701,-89.979680301574
0.27017093117568,118.12989815349,-89.979504145087
0.27140690393601,117.28458451014,-89.979319434520
0.27145159362893,117.25412952160,-89.979312719147
0.27264853100067,116.44125821813,-89.979131894669
0.27389583823686,115.59989422571,-89.978941455995
0.27394594927223,115.56621276674,-89.978933760915
0.27514885163011,114.76046734817,-89.978748051787
0.27640759728484,113.92295236768,-89.978551612953
0.27646322542962,113.88607146615,-89.978542881308
0.27767210142490,113.08732391597,-89.978352065873
0.27894239039408,112.25355653263,-89.978149337655
0.27900363271660,112.21350196433,-89.978139505732
0.28021849065672,111.42162464606,-89.977943352440
0.28150042879820,110.59150257385,-89.977734042790
0.28156738368400,110.54829884423,-89.977723043702
0.28278823152555,109.76316452590,-89.977521314959
0.28408192566795,108.93658457044,-89.977305096274
0.28415469283579,108.89025489524,-89.977292858640
0.28538153817734,108.11173666639,-89.977085303234
0.28668709612895,107.28859464116,-89.976861850474
0.28676577664698,107.23916093151,-89.976848297915
0.28799862672187,106.46713218976,-89.976634652380
0.28931615727963,105.64732287674,-89.976403611261
0.28940085358178,105.59480571667,-89.976388662026
0.29063971525076,104.82914011037,-89.976168641774
0.29196932820933,104.01255717029,-89.975929645662
0.29206014411184,103.95697579595,-89.975913212368
0.29330502385560,103.19754718103,-89.975686524078
0.29464683001653,102.38408311437,-89.975439175216
0.29474387073474,102.32545539062,-89.975421164138
0.29599477464638,101.57213778477,-89.975187494339
0.29734888582730,100.76168383888,-89.974931376131
0.29745225799255,100.70002623347,-89.974911686611
0.29870919176991,99.952693764652,-89.974670697003
0.30007572081389,99.145139879893,-89.974405352645
0.30018553249066,99.080467443033,-89.974383876908
0.30144850142856,98.338994314296,-89.974135220621
0.30282756221348,97.534229021037,-89.973860176955
0.30294392291672,97.466555348045,-89.973836798864
0.30421293189905,96.730815765088,-89.973580093684
0.30560463934712,95.928726118633,-89.973294838198
0.30572766005980,95.858063325812,-89.973269432708
0.30700271355156,95.127931458077,-89.973004272569
0.30840718363888,94.328402964883,-89.972708252558
0.30853697682965,94.254761658819,-89.972680684311
0.30981807886884,93.530111624500,-89.972406628018
0.31123542863506,92.733028099575,-89.972099266021
0.31137210827624,92.656417302705,-89.972069396671
0.31265926246563,91.937120529828,-89.971786396510
0.31408961002372,91.142269183346,-89.971490240177
0.31423329160938,91.062636765777,-89.971483924590
0.31552650110821,90.348476560379,-89.971453808095
0.31696996565429,89.556017038204,-89.970858606081
0.31712076621861,89.473493697733,-89.970820480078
0.31842003373411,88.764546765081,-89.970507827339
0.31987673555739,87.974071018332,-89.970166262965
0.32003477369321,87.888588048193,-89.970129312839
0.32134010147205,87.184581143981,-89.969824765697
0.32281016196485,86.396052142089,-89.969494708902
0.32297555784240,86.307619154956,-89.969462643603
0.32428694766200,85.608520299466,-89.969061634161
0.32577048932986,84.821802018976,-89.968757096242
0.32594336471575,84.730422948977,-89.968725933995
0.32726081787550,84.036278050722,-89.968239259923
0.32875796434740,83.251094280029,-89.967877104535
0.32893844262377,83.156760953980,-89.967832043045
0.33026195993608,82.466921592754,-89.967488034085
0.33177283597474,81.683545742341,-89.967072633159
0.33196104215870,81.586267694432,-89.967018666564
0.33329062393994,80.901092627049,-89.966682733535
0.33481535545222,80.118924861754,-89.966305651648
0.33501141621544,80.018684155411,-89.966245423456
0.33634706227678,79.337653875329,-89.965849396094
0.33788577632416,78.557020262401,-89.965405943512
0.33808982001273,78.453818581672,-89.965357722278
0.33943152965086,77.776997562104,-89.964931340771
0.34098435446003,76.997533827766,-89.964464211597
0.34119651111452,76.891356406841,-89.964399594174
0.34254428310217,76.218602919472,-89.963985091426
0.34411134807574,75.440168209857,-89.963494412143
0.34433174945148,75.331006573680,-89.963424633707
0.34568558202791,74.662193465404,-89.962991773963
0.34726701775516,73.884642126688,-89.962476688574
0.34749579734278,73.772483128260,-89.962401310023
0.34885568820406,73.107477226799,-89.961948643199
0.35045162647185,72.330661363306,-89.961407108984
0.35068891951805,72.215489633457,-89.961325619762
0.35205486580722,71.554156678713,-89.960851539281
0.35366543961095,70.777924849040,-89.960281363081
0.35391138313946,70.659722670858,-89.960193203689
0.35528338143663,70.001927081043,-89.959695986076
0.35690872499134,69.226124095935,-89.959094799480
0.35716345782416,69.104871320397,-89.958999357337
0.35854150413636,68.450476106109,-89.958477178136
0.36018175288790,67.674942801189,-89.957842474990
0.36044541566680,67.550616743368,-89.957739085572
0.36182950541776,66.899483337077,-89.957190019234
0.36348479605409,66.124056306234,-89.956519111945
0.36375753126226,65.996631644777,-89.956407048591
0.36514765928206,65.348619783098,-89.955829034752
0.36681812974463,64.573131210784,-89.955119033136
0.36710008172870,64.442579870047,-89.954997499350
0.36849624224322,63.797547467343,-89.954388323778
0.37018203173847,63.021824817669,-89.953636087949
0.37047334673067,62.888115870404,-89.953504207296
0.37187553335097,62.245918904461,-89.952861466950
0.37357678236194,61.469784727901,-89.952063549807
0.37387760850256,61.332884262891,-89.951920347611
0.37528581421405,60.693376622937,-89.951241385307
0.37700266451209,59.916648264890,-89.950393965290
0.37731315187221,59.776519262146,-89.950238353471
0.37872736902372,59.139552636532,-89.949520213511
0.38045996368026,58.362042013096,-89.948618984028
0.38078026428472,58.218644212208,-89.948449729532
0.38220048457739,57.584067945924,-89.947689053136
0.38394896797591,56.805581244411,-89.946729106006
0.38427923582650,56.658870996734,-89.946544797503
0.38570545030254,56.026531936700,-89.945737765614
0.38746996815060,55.246869316431,-89.944713504733
0.38781035924955,55.096799448120,-89.944512544445
0.38924255828085,54.466541820493,-89.943654721462
0.39102325762221,53.685497075487,-89.942559690167
0.39137392999597,53.532016695386,-89.942340218370
0.39281210327254,52.903681848846,-89.941426557665
0.39460913249941,52.121042022075,-89.940253332987
0.39497024622266,51.964096350138,-89.940013209953
0.39641438274091,51.337522615202,-89.939037854580
0.39822789160635,50.553067575107,-89.937777862936
0.39859960882626,50.392597754526,-89.937514605238
0.40004969687715,49.767620052656,-89.936470855752
0.40187983650753,48.981122110519,-89.935114195024
0.40226232146833,48.817064977517,-89.934824932126
0.40371834862536,48.193514793359,-89.933705044268
0.40556527153293,47.404738077992,-89.932240358097
0.40595869060077,47.237025930048,-89.931921764362
0.40742064370777,46.614730839077,-89.930716861645
0.40928450380341,45.823430819164,-89.929131030263
0.40968902549147,45.651991163579,-89.928779235550
0.41115689065024,45.030774594953,-89.927479078875
0.41303784325627,44.236697529119,-89.925756942413
0.41345363825013,44.061452816789,-89.925367442092
0.41492740080797,43.441133729940,-89.923960235860
0.41682560267108,42.644016019373,-89.922084220220
0.41725284385444,42.464883347073,-89.921651738391
0.41873248839143,41.845275895344,-89.920123770592
0.42064809769576,41.044843490649,-89.918073336687
0.42108696017639,40.861734304428,-89.917591656219
0.42257247049255,40.242647531365,-89.915926895172
0.42450564687287,39.438615295233,-89.913677894168
0.42495630800890,39.251435066613,-89.913139639961
0.42644766711117,38.632672572242,-89.911319191841
0.42839857166617,37.824743629074,-89.908842949118
0.42886121109261,37.633391516206,-89.908239283789
0.43035840118166,37.014751127029,-89.906240604376
0.43232719648739,36.202616152014,-89.903502731400
0.43280199614302,36.006984648085,-89.902822973063
0.43430499859987,35.388258117331,-89.900618923833
0.43629184872328,34.571594731296,-89.897577682904
0.43677899287780,34.371569289089,-89.896808761348
0.43828778825027,33.752541940720,-89.894366270373
0.44029285876289,32.931013859427,-89.890970547067
0.44079253404437,32.726472458687,-89.890096338808
0.44230710203337,32.106922689975,-89.887374794052
0.44433056002509,31.280178867496,-89.883561388526
0.44484295544776,31.070991790949,-89.882561672027
0.44636327489336,30.450694836376,-89.879510367386
0.44840528898637,29.618376118952,-89.875219526648
0.44893059597870,29.404405353545,-89.874071381876
0.45045664484604,28.783119522285,-89.870629451638
0.45251738520889,27.944831788265,-89.865723523251
0.45305579764196,27.725930047549,-89.864390366162
0.45458755300696,27.103412086000,-89.860473938200
0.45666719136872,26.258757701891,-89.854844326642
0.45721890558497,26.034767821262,-89.853286387719
0.45875634361991,25.410763248944,-89.848792567045
0.46085505328448,24.559320634840,-89.842270577381
0.46142026812672,24.330075183779,-89.840432179563
0.46296336408552,23.704318776017,-89.835223136554
0.46508131994610,22.845643650166,-89.827585874642
0.46566023678688,22.610963684042,-89.825392505317
0.46720896499027,21.983178375068,-89.819283582373
0.46934634354392,21.116803133363,-89.810227922071
0.46993916631521,20.876497814390,-89.807577018600
0.47149350013571,20.246395105380,-89.800314386128
0.47365047949802,19.371828378343,-89.789418400697
0.47425741472126,19.125694343726,-89.786165196710
0.47581732656788,18.492973822004,-89.777390243014
0.47799408648789,17.609698945081,-89.764048317901
0.47861534330431,17.357519413482,-89.759981729083
0.48018080460715,16.721867747257,-89.749170159455
0.48237752648226,15.829340574828,-89.732480219710
0.48301331668359,15.570884267044,-89.727280140014
0.48458429787819,14.931973981325,-89.713633014882
0.48680116476930,14.029620588229,-89.692189420008
0.48745170282881,13.764640605360,-89.685346476221
0.48902817334027,13.122128938548,-89.667582646883
0.49126536998706,12.209343348672,-89.639068306352
0.49193087309094,11.937575999707,-89.629721273709
0.49351280131787,11.291103796504,-89.605649090425
0.49577051415416,10.367245985876,-89.565957348636
0.49645120223326,10.088409874894,-89.552530052420
0.49803855553154,9.4376025366990,-89.518063072151
0.50031697270083,8.5020020784111,-89.459090077453
0.50101306846274,8.2157937359330,-89.438336497157
0.50260581312901,7.5602526123440,-89.384889484462
0.50490512450019,6.6121921219486,-89.288725338736
0.50561685346169,6.3182999962882,-89.253019234828
0.50721495471664,5.6576296716263,-89.159135827443
0.50953535189977,4.6963812478349,-88.975161190621
0.51026294241966,4.3944699315955,-88.900633362347
0.51186636439115,3.7282804223445,-88.693525311591
0.51420804075347,2.7531950122219,-88.209162729618
0.51495172406569,2.4429849076944,-87.973799193861
0.51656042977160,1.7711737935405,-87.181165582328
0.51892358045360,0.78360702861013,-83.537190397814
0.51968359070084,0.46787754171272,-79.089112359893
0.52129754203173,0.23706795515852,67.862589116317
0.52368236396345,1.2292033344939,85.777654102030
0.52445893823102,1.5569820540063,86.653407770454
0.52607809593251,2.2423224123908,87.655999323709
0.52848478784993,3.2649096466177,88.368521041775
0.52927816620006,3.6029725509478,88.514982052628
0.53090248985507,4.2965861905803,88.743168790154
0.53333125231667,5.3374761888006,88.974016149920
0.53414167782322,5.6858249263367,89.032319710834
0.53577112583389,6.3878106954604,89.130388756637
0.53822216123738,7.4478609813348,89.243215204002
0.53904988002086,7.8069888010629,89.274429969872
0.54068440959032,8.5179209016278,89.328375899529
0.54315792218949,9.5983010554598,89.394862016506
0.54400318345252,9.9687808974444,89.414290116360
0.54564275056635,10.689326970610,89.448145379898
0.54813894648809,11.791338203762,89.491746330534
0.54900200255128,12.173799291693,89.504984366423
0.55064656195875,12.904688659857,89.528032412097
0.55316564922026,14.029746898364,89.558654078477
0.55404675555841,14.424874972897,89.568228558246
0.55569626075354,15.166896739136,89.584796787526
0.55823844927961,16.316537999218,89.607333670452
0.55913786455838,16.725079982795,89.614550407926
0.56079226776067,17.479087322789,89.626921627375
0.56335776940122,18.654979082363,89.644064400765
0.56427575551419,19.077749627003,89.649665059697
0.56593500764914,19.844666580661,89.659154028099
0.56852403619685,21.048622972579,89.672500009042
0.56946085830298,21.486512529330,89.676935608862
0.57112490898238,22.267342573938,89.684349618383
0.57373768019052,23.501342250978,89.694902807413
0.57469360675201,23.955326522158,89.698462060591
0.57636240425394,24.751162982237,89.704322038041
0.57899913585434,26.017371259527,89.712740706743
0.57997443867497,26.488522581216,89.715615065371
0.58164792992356,27.300561028439,89.720268929560
0.58430884164476,28.601355614586,89.726997922303
0.58530379590858,29.090856448736,89.729317400657
0.58698192645352,29.920409872809,89.733003403270
0.58966724003907,31.258412561223,89.738348210225
0.59068212434959,31.767571804263,89.740201532892
0.59236483834537,32.616088968164,89.743084329346
0.59507477757233,33.994203830861,89.747254468170
0.59610987399207,34.524476595628,89.748700979648
0.59779711417694,35.393564594644,89.750893239690
0.60053190487450,36.815025081695,89.754027872061
0.60158749896507,37.368037111025,89.755104062871
0.60327920663975,38.259489640841,89.756677191333
0.60603907670808,39.727894154142,89.758843954287
0.60711545757059,40.305470788812,89.759601535765
0.60881157257672,41.221308995528,89.760606233414
0.61159675200593,42.740782391676,89.761870771552
0.61269421232198,43.344990138970,89.762238610831
0.61439467302023,44.287487026064,89.762663798241
0.61720539390958,45.862678205152,89.762998294722
0.61832422998256,46.495885671164,89.763006899300
0.62002897323058,47.467666313489,89.762880143651
0.62286546980776,49.103847007083,89.762261072652
0.62400598160476,49.768731532882,89.761839959893
0.62571494273472,50.772812581400,89.761021406419
0.62857745137541,52.476301451429,89.759254957677
0.62973994256945,53.176088197662,89.758382062795
0.63145305536538,54.216030998438,89.756908996395
0.63434181461297,55.993949712201,89.753883517992
0.63552659262578,56.732261120183,89.752457067497
0.63724378930059,57.812203859459,89.750270534812
0.64015903988600,59.673500172346,89.745801283103
0.64136641593126,60.454965211587,89.743648169732
0.64308762710350,61.580182322141,89.740291398669
0.64602961196527,63.535226388531,89.733711459251
0.64725990109235,64.365212327786,89.730614651208
0.64898505576259,65.541952913818,89.725894721234
0.65195402006714,67.604090134774,89.716628618973
0.65320754120523,68.489491113950,89.712233769850
0.65493656673228,69.725870715345,89.705647581768
0.65793275789432,71.912155044719,89.692642244673
0.65920983389717,72.861889031755,89.686395566226
0.66094265597385,74.168625350277,89.677151507286
0.66396632367701,76.501833431434,89.658631164705
0.66526728136809,77.527853168504,89.649592727681
0.66700382399680,78.919618491407,89.636373808190
0.67005522021442,81.431368028459,89.609432420905
0.67138039043259,82.550463188972,89.595926440476
0.67312057590055,84.048712044463,89.576479637858
0.67619995491670,86.785642057150,89.535881011235
0.67754967256238,88.023322634842,89.515130666967
0.67929342141652,89.660243306354,89.485125489348
0.68240103984717,92.695651296756,89.420740136400
0.68377564392907,94.092472456748,89.386666589152
0.68552287495062,95.922198116177,89.337791968679
0.68865899176503,99.381550326719,89.228429695234
0.69005882544732,101.00959539088,89.168462943229
0.69180945562611,103.13089354212,89.081012535682
0.69497433216844,107.25256215415,88.876377817696
0.69639974281846,109.25433624403,88.757978932856
0.69815368732688,111.86908380300,88.581843250473
0.70134758733791,117.17001357529,88.138525251278
0.70279892657448,119.87179745201,87.861496147345
0.70455609874107,123.45931072292,87.432471096149
0.70777928838025,131.23366239302,86.222877906540
0.70925691212237,135.47883164761,85.371017752122
0.71101722340516,141.24724620126,83.945831867263
0.71426997127272,153.93025411308,79.152724394452
0.71577423978899,159.71034352601,75.237169544210
0.71753759974844,162.91842510404,68.521198392562
0.72082017690782,136.85257754945,53.859308411578
0.72235145486620,114.62866090877,52.803917954197
0.72411777113782,97.254436295482,58.432324147236
0.72743045113824,91.674615277675,72.644953413038
0.72898910765655,94.406075039136,77.048995795273
0.73075828592318,98.478322183963,80.439470148204
0.73410134482245,106.42190932583,84.095164620050
0.73568775351927,109.97276570310,85.125960052615
0.73745969748304,113.73828151220,85.974519220716
0.74083341387055,120.41035439214,87.045426667403
0.74244795291677,123.42257812822,87.398071888481
0.74422256427065,126.63257685748,87.707844548294
0.74762721929058,132.57622464469,88.144261744920
0.74927027146152,135.37463711358,88.302550540115
0.75104744986057,138.36871625083,88.446198825571
0.75448332723534,144.10371591239,88.663273952385
0.75615527996339,146.88603469800,88.747030889423
0.75793492299560,149.85182921386,88.824107882985
0.76140230904951,155.66838880528,88.946123581858
0.76310355447737,158.55146193961,88.995185528904
0.76488555763420,161.59876120361,89.040462617175
0.76838474131727,167.68199072986,89.114413996468
0.77011567635180,170.74828362626,89.144938081001
0.77189993299831,173.95404702504,89.172932411892
0.77543120591038,180.44877956178,89.219612708849
0.77719223227702,183.76969435486,89.239222034697
0.77897863362161,187.19927580557,89.256983064443
0.78254229003664,194.23910210180,89.286872439801
0.78433381433442,197.88571975799,89.299473914602
0.78612224939825,201.60313500515,89.310638704519
0.78971858628883,209.32803154797,89.329304547723
0.79154102004600,213.37844879491,89.336640300075
0.79333137563200,217.45565349772,89.343167083369
0.79696069269411,226.02758021106,89.353822055050
0.79881445242436,230.57698146715,89.357872275480
0.80060661308585,235.09266780010,89.360993606169
0.80426921276381,244.70499403005,89.365130787966
0.80615472002317,249.86816609957,89.366166077613
0.80794856803208,254.92519409973,89.366503826325
0.81164475554379,265.82218113139,89.365324780876
0.81356243698804,271.74727263913,89.363703845799
0.81535785230278,277.47443593743,89.361543173257
0.81908793566515,289.97051314754,89.355321656326
0.82103822310796,296.85013379708,89.351112471436
0.82283508334087,303.41517873462,89.346638144188
0.82659937339544,317.92984737004,89.335405933994
0.82858270386712,326.02603541247,89.328466031070
0.83038088425148,333.65645258811,89.321552109047
0.83417969469038,350.76280393458,89.304953611448
0.83619651049727,360.43879425039,89.295085685039
0.83799588385395,369.44953955255,89.289783649674
0.84182953124603,389.94238812242,89.262245904959
0.84388028003049,401.71091897522,89.248558111307
0.84568071673419,412.54967300977,89.235655805167
0.84954952055138,437.61500771481,89.204899100079
0.85163465535254,452.23992952891,89.186452033178
0.85343602329758,465.57496972125,89.169359399632
0.85734030594152,496.97460005348,89.128245036503
0.85946028525662,515.63498390242,89.103324644155
0.86126244982232,532.50411032933,89.080531539661
0.86520253665124,573.05045356037,89.024858122309
0.86735782449765,597.66306451527,88.990520633246
0.86916064851331,619.76060479870,88.960141642736
0.87313686786912,674.24204738573,88.883306423360
0.87532793384708,708.16548168126,88.834501627599
0.87713127755649,738.54313998764,88.790643809745
0.88114396079217,815.65299920649,88.678520232213
0.88337128014815,865.29630974829,88.605815204674
0.88517500117366,909.85604804815,88.540276210762
0.88922448268087,1027.5861275945,88.366142577737
0.89148853637167,1106.8990856634,88.248230833060
0.89329248967791,1178.9659504722,88.140775372679
0.89737910691482,1380.8918377618,87.838510734686
0.89968038167238,1526.8058138172,87.619309110865
0.90148441952937,1663.8321424745,87.413034985166
0.90560851304883,2088.8506451097,86.771446508295
0.90794750144573,2439.0201178383,86.241465895791
0.90975147339170,2798.7383630430,85.696107246556
0.91391338686956,4222.1783028803,83.530889558864
0.91629058738521,5920.4019959500,80.932776308050
0.91809434018886,8468.9584260023,76.994650497624
0.92229442045270,37204.763989121,-9.8682909500571
0.92471033754028,12892.696807484,-70.069840274108
0.92651371516264,7907.4844340126,-77.944187718098
0.93075231222057,4104.5939627013,-83.789171045464
0.93320745637472,3210.5490457085,-85.156012707153
0.93501029993049,2768.7493042443,-85.825557656854
0.93928776700039,2089.9308188518,-86.854680949565
0.94178265482563,1829.7978044210,-87.248210444228
0.94358480254407,1679.3743347230,-87.475438642147
0.94790149608299,1404.3135820633,-87.890075269100
0.95043665036283,1281.7416890944,-88.074356661723
0.95223793754819,1207.1498001731,-88.186305294600
0.95659421728208,1058.8681311303,-88.408276856514
0.95917016704896,987.53135434221,-88.514719961421
0.96097042604041,943.26810021054,-88.580623943765
0.96536665499408,850.59426346282,-88.718172631549
0.96798393560004,803.81492672883,-88.787331534606
0.96978299573110,774.62168438178,-88.830379053515
0.97421954025847,711.19156492969,-88.923557916428
0.97687869344660,678.06445428316,-88.971994221760
0.97867638100409,657.41980826070,-89.002086755309
0.98315361081872,611.24344872186,-89.069098357280
0.98585518479538,586.48864221826,-89.104834548905
0.98765132297787,571.14789016345,-89.126913879455
0.99216961118378,535.99568548247,-89.177332909721
0.99491416069160,516.74665913460,-89.204747944274
0.99670856956735,504.91694397410,-89.221506262042
1.0012682926901,477.23479417612,-89.260464912663
1.0040563790818,461.80199472151,-89.282021694158
1.0058488755462,452.41337435350,-89.295074349052
1.0104504135643,430.02429308189,-89.325994155963
1.0132826048773,417.34556098192,-89.343360815671
1.0150730026097,409.72061695536,-89.353750110764
1.0197167389862,391.21832517936,-89.378771946878
1.0225936100180,380.59320674734,-89.393009175542
1.0243817194382,374.28264713842,-89.401415185791
1.0290680411528,358.71778640551,-89.421968073993
1.0319901735373,349.66506645727,-89.433777188698
1.0337758017615,344.35926699074,-89.440637918152
1.0385050993425,331.06811008978,-89.457626846157
1.0414730816271,323.24652911395,-89.467509344797
1.0432560324228,318.72544182879,-89.473195657154
1.0480286999800,307.22990333607,-89.487545502494
1.0510431277033,300.39106258753,-89.495908061492
1.0528232014447,296.49445027560,-89.500749085880
1.0576396367021,286.44125022769,-89.512851334479
1.0607011124729,280.39783738573,-89.519993480073
1.0624781060945,277.00507636788,-89.523961902884
1.0673387104233,268.12774342086,-89.534195659825
1.0704478440002,262.73833921721,-89.540294971776
1.0722215509509,259.75824700079,-89.543628032619
1.0771267294032,251.85157361579,-89.552324625029
1.0802841377749,247.00605695732,-89.557541415698
1.0820543479711,244.36783679650,-89.560343149757
1.0870045093133,237.27156482045,-89.567734576389
1.0902108167802,232.88313227087,-89.572192643802
1.0919773165580,230.53110452501,-89.574544030157
1.0969728733054,224.11811916404,-89.580811533833
1.1002287115616,220.11738074207,-89.584607806843
1.1019912836293,218.00716337681,-89.586572629496
1.1070326520799,212.17532178913,-89.591858902656
1.1103386602966,208.50611087097,-89.595069571597
1.1120970836855,206.60190038192,-89.596698429632
1.1171846839551,201.26816172147,-89.601116201264
1.1205415088644,197.88449786645,-89.603801315376
1.1222955588802,196.15709596078,-89.605134906601
1.1274298149372,191.25320761843,-89.608782184692
1.1308381109172,188.11652032142,-89.611122633916
1.1325875590898,186.54254035794,-89.611746587218
1.1377688987907,182.01053077506,-89.615033813255
1.1412293279512,179.09114213619,-89.616850438790
1.1429739419844,177.64938410734,-89.617667262253
1.1482027971093,173.44475717408,-89.619927552364
1.1517160293790,170.71340703751,-89.621280483383
1.1534555730996,169.38761069137,-89.621902893135
1.1587323793882,165.46900098239,-89.623616607424
1.1622990926020,162.90394688591,-89.624458191699
1.1640333259082,161.67999416598,-89.624872878476
1.1693585230961,158.01302097712,-89.625962853192
1.1729794030842,155.59486332943,-89.626530864024
1.1747080818933,154.46095335553,-89.626748670536
1.1800821137488,151.01404262611,-89.627320184614
1.1837578544259,148.72787096759,-89.627557534599
1.1854807306215,147.67359911530,-89.627598986223
1.1909040449824,144.42706669973,-89.627561028188
1.1946353484388,142.25447813635,-89.627377535892
1.1963521698172,141.27088212056,-89.627249191712
1.2018252186283,138.20003135972,-89.626655553818
1.2056127952213,136.13026147855,-89.626084604000
1.2073233054374,135.20977954414,-89.625785397658
1.2128465447880,132.29561471980,-89.624644685720
1.2166911132344,130.31737349808,-89.623697996943
1.2183950517473,129.45326588902,-89.623242047319
1.2239689419091,126.67886138764,-89.621587942528
1.2278712293792,124.78226393202,-89.620265420041
1.2295683313960,123.96873243381,-89.619646118736
1.2351933368619,121.31935463018,-89.617401273745
1.2391540790737,119.49553320243,-89.615643023187
1.2408440754941,118.72741139355,-89.614847882172
1.2465206650164,116.18977170359,-89.611978306956
1.2505406063316,114.43074258064,-89.609758319221
1.2522232236908,113.70347035099,-89.608782118751
1.2579518703206,111.26569254984,-89.605247248031
1.2620317638411,109.56423662799,-89.602527862887
1.2637067242524,108.87375829253,-89.601362325559
1.2694879053789,106.52510888313,-89.597118119654
1.2736285130444,104.87461955312,-89.593865219942
1.2752955341411,104.21730018956,-89.592504577283
1.2811297315313,101.94799748686,-89.587506506638
1.2853318242187,100.34239253396,-89.583672454983
1.2869906190951,99.714966271649,-89.582103266000
1.2928783189342,97.516061943097,-89.576270675259
1.2971426765567,95.949704187961,-89.571781252255
1.2987929537089,95.349220971883,-89.569982059341
1.3047346466405,93.212453364882,-89.563208272230
1.3090620582489,91.680059247887,-89.557972531122
1.3107035215143,91.103835788419,-89.555917376963
1.3166997026816,89.021505026768,-89.548074280112
1.3210909665665,87.518071273861,-89.541982717093
1.3227233150627,86.963651679096,-89.539640340134
1.3287744841495,84.928514095196,-89.530572902463
1.3332304079444,83.449251262256,-89.523492344353
1.3348533360078,82.914372564569,-89.520824731602
1.3409599972803,80.919543747032,-89.510343334137
1.3454813980654,79.459813572010,-89.502109843882
1.3470945951888,78.942375303233,-89.499070172816
1.3532572575375,76.981240669308,-89.486939764096
1.3578449619456,75.536496670160,-89.477348790541
1.3594481127148,75.034533920932,-89.473878639551
1.3656672896969,73.100664680262,-89.459804140956
1.3703221340200,71.666394011982,-89.448597322754
1.3719149180499,71.178053028466,-89.444623010964
1.3781911279324,69.265124394942,-89.428229737066
1.3829139582286,67.836788847285,-89.415076952188
1.3844960500987,67.360304400461,-89.410504617704
1.3908298159012,65.462013560438,-89.391311714275
1.3956214881046,64.035010232841,-89.375800187030
1.3971925572932,63.568666599970,-89.370491099282
1.4035844068318,61.678650275565,-89.347875858719
1.4084457868616,60.248164789185,-89.329424867594
1.4100054976802,59.790349359521,-89.323262029125
1.4164559636110,57.902098095474,-89.296457938217
1.4213879274834,56.463033248912,-89.274424339755
1.4229359390089,56.012031719849,-89.267171427166
1.4294455588731,54.118641011273,-89.234757169560
1.4344489928131,52.666038160069,-89.208042764248
1.4359849588206,52.220250914396,-89.199481266864
1.4425542750888,50.314617080059,-89.160232727186
1.4476300756442,48.842283191692,-89.127202385646
1.4491536445382,48.400191911932,-89.116784761049
1.4557832046556,46.474880702715,-89.068476904550
1.4609322788117,44.976777440362,-89.027276667606
1.4624430935566,44.536601756491,-89.014515439591
1.4691334499887,42.583178603666,-88.953947178851
1.4743567152846,41.052357919450,-88.901545011446
1.4758544133343,40.612321352223,-88.885598387295
1.4826061236133,38.621614237775,-88.807999494471
1.4879045082588,37.050287921578,-88.739725779586
1.4893887214862,36.608502987631,-88.719287636391
1.4962023482568,34.570279018952,-88.617072936598
1.5015767912514,32.949626035421,-88.525312256701
1.5030471458757,32.504060095921,-88.498244729778
1.5099232569426,30.406768609803,-88.358681818779
1.5153747081950,28.726680791548,-88.230240429379
1.5168308247096,28.275108505567,-88.192808610362
1.5237699930843,26.105541616635,-87.992894847846
1.5292994135341,24.354312641912,-87.802866537431
1.5307409066325,23.894264694143,-87.747909229066
1.5377437105815,21.637189582454,-87.441558617775
1.5433520723211,19.801203901137,-87.136909743262
1.5447785508228,19.329930301137,-87.048781959517
1.5518455739154,16.967715312619,-86.529023202176
1.5575338603141,15.031302484227,-85.973972007668
1.5589449270888,14.545849974455,-85.810693001616
1.5660767582460,12.059667783735,-84.760343356107
1.5718459640751,10.007398755613,-83.485998362784
1.5732412159668,9.5055016482508,-83.088169120472
1.5804384495104,6.8844310837689,-80.038242799527
1.5862895810695,4.7272911517942,-74.884624742456
1.5876686088192,4.2203765101101,-72.870323000491
1.5949318445211,1.7591518531209,-42.306075935194
1.6008659197661,1.8197411205490,41.963909729561
1.6022283079335,2.2419598442884,52.470800902539
1.6095581510659,5.0741244290951,73.532252598417
1.6155761997381,7.6444717925253,78.648053271344
1.6169215266231,8.2366184129039,79.362468411909
1.6243185880087,11.595750287758,82.000426202247
1.6304216517656,14.500018158752,83.265144176962
1.6317494893279,15.148531272669,83.477782901801
1.6392143853910,18.913138313529,84.403234754582
1.6454035179381,22.200655870413,84.928473843609
1.6467134317166,22.917583113857,85.019644740632
1.6542467845344,27.198837830393,85.441194070910
1.6605230517585,30.994798851394,85.686056269654
1.6618146007894,31.804810759831,85.726628755296
1.6694170381440,36.798435837996,85.906500643920
1.6757815182483,41.318202568991,85.985949550860
1.6770542549823,42.264682615818,85.994366181415
1.6847264104127,48.322064261279,85.990667743086
1.6911801940531,53.974794044812,85.907244373892
1.6924336642717,55.143680417549,85.881083957298
1.7001761771268,62.997431642996,85.628488135312
1.7067203675495,70.724732433340,85.248819197121
1.7079541102803,72.326528442423,85.153412381072
1.7157676257723,83.933884191987,84.281495798279
1.7224033389531,96.686644498286,82.933033594519
1.7236168863840,99.445325845236,82.584309271299
1.7315020556417,122.60116869447,78.803677402789
1.7382304204269,154.59478148382,70.679237711242
1.7394232978195,161.95270528011,68.169109207070
1.7473807779431,190.83725009076,33.143347289990
1.7542029361915,98.348772126720,6.6446799914361
1.7553746617931,84.539056858360,7.8249775540193
1.7634051159087,52.059071101546,47.980950053793
1.7703222226355,65.445282765922,70.348736418157
1.7714723075907,68.256634613116,72.245603389258
1.7795764049054,88.010356249056,79.626469934655
1.7865896284277,104.64237794390,82.201329332952
1.7877175766882,107.31434836325,82.469886923491
1.7958959925464,127.08792289488,83.766412464065
1.8030065146296,145.42587508014,84.328273536140
1.8041118228636,148.41913000656,84.386218316472
1.8123652388028,172.40303808563,84.643957548693
1.8195742548096,196.40329569115,84.675117465859
1.8206564123098,200.31575090007,84.667056628824
1.8289855161174,233.85232902035,84.503934130770
1.8362942351576,269.66859900293,84.213481602196
1.8373527237482,275.48688523949,84.159234913868
1.8457582095191,329.11797420320,83.601473928145
1.8531678546011,391.21103069814,82.875959587335
1.8542021485439,401.37748803894,82.752147118345
1.8626847167380,504.59959569329,81.437600979219
1.8701965249224,641.49082912036,79.641355856089
1.8712060908213,664.89554411936,79.327125771840
1.8797664483222,946.64109266815,75.466277405741
1.8873816708767,1455.3315880882,68.215261521230
1.8883659675814,1557.7121525495,66.709521637629
1.8970048277553,3321.6826646802,35.814206114393
1.9047247303109,3382.4551249164,-36.785025703646
1.9056832088200,3100.4548073706,-42.986976821911
1.9144012915748,1555.3613143010,-69.141008551837
1.9222271542845,1045.7481236200,-76.481649416487
1.9231592576463,1006.5195991439,-77.032901742746
1.9319572894919,745.50939452077,-80.654344819427
1.9398904071905,607.01923558346,-82.539793042464
1.9407955704037,594.59323721680,-82.707463178032
1.9496742845125,496.45921317497,-84.020576793852
1.9577159668782,433.38070967595,-84.851307733386
1.9585936167911,427.53248167506,-84.927612000265
1.9675537530589,376.41532709947,-85.588968637480
1.9757053247769,340.28166306364,-86.048196643655
1.9765548799850,336.95099403680,-86.090093605130
1.9855971850929,305.51834062815,-86.481134805636
1.9938599860205,281.97556860198,-86.767824699104
1.9946808567637,279.85510302984,-86.793331999756
2.0038060842402,258.47451731662,-87.047085280984
2.0121814695735,241.81196779171,-87.239907733765
2.0129730576312,240.36001638121,-87.256474457249
2.0221819679151,224.79388355359,-87.431287117004
2.0306713083579,212.29919210465,-87.567296165172
2.0314330069441,211.25294037650,-87.578476090188
2.0407263674478,199.34880781440,-87.703275398812
2.0493310493820,189.56837192739,-87.801994896137
2.0500622430377,188.78546293101,-87.809728434360
2.0594408282110,179.33434548168,-87.900865580295
2.0681622538693,171.41881749423,-87.973660594528
2.0688623183547,170.81586474572,-87.979057740434
2.0783269097497,163.08693731105,-88.046172782723
2.0871664973893,156.50705906517,-88.099948171758
2.0878347995746,156.03213956267,-88.103696530775
2.0973861859104,149.55731152039,-88.152819006841
2.1063453699893,143.96565851705,-88.191948718881
2.1069812677440,143.58485403507,-88.194489919370
2.1166202449728,138.05004785879,-88.229321445078
2.1257004763276,133.20885257171,-88.257244961444
2.1263033184084,132.89916158113,-88.258871498326
2.1360306897816,128.08639541466,-88.282341289780
2.1452334358074,123.82731357922,-88.299768772302
2.1458025617454,123.57254766640,-88.300699960065
2.1556191378805,119.32401643284,-88.314245761888
2.1649458827129,115.52351038128,-88.322926570632
2.1654806226986,115.31205626721,-88.323305144853
2.1753872216471,111.51176090108,-88.328047781186
2.1848394663453,108.07805780535,-88.328639781618
2.1853391411132,107.90139344072,-88.328564935804
2.1953365884283,104.46171781769,-88.324618612224
2.2049158511612,101.32265432262,-88.317575204179
2.2053797718725,101.17433811334,-88.317159371569
2.2154689006783,98.026858028934,-88.305790350039
2.2251767169120,95.129402577381,-88.290922177711
2.2256041850359,95.004572789577,-88.290180908691
2.2357858360967,92.095454334983,-88.270359085203
2.2456237587841,89.393823759010,-88.247207141352
2.2460140659782,89.288708348830,-88.246206159108
2.2562890877683,86.574541966849,-88.217535550764
2.2662586875409,84.032373658134,-88.185249293065
2.2666111155297,83.944049799245,-88.184021873263
2.2769803643044,81.389480826510,-88.145538657486
2.2870832296660,78.976588861844,-88.103180673813
2.2873970501183,78.902761972503,-88.101782175444
2.2978613899854,76.477171570820,-88.052187537495
2.3080991275076,74.167345862052,-87.997839967349
2.3083736019124,74.106215643593,-87.996297331445
2.3189339049037,71.784177079367,-87.933342402210
2.3293081394240,69.554927845124,-87.864639672147
2.3295425189652,69.505112618534,-87.863001403012
2.3401996651095,67.263680679914,-87.784237788565
2.3507120399312,65.094353657139,-87.697780805082
2.3509055653603,65.054772491794,-87.696101787354
2.3616604427568,62.873447363734,-87.597448642548
2.3723126198512,60.745056488380,-87.488554940591
2.3724645213589,60.714912506224,-87.486915106038
2.3833180262512,58.574483769649,-87.362874474674
2.3941116864616,56.468806751050,-87.224858210924
2.3942211835481,56.447546584900,-87.223376409996
2.4051742203985,54.329517750466,-87.066068875584
2.4161110636470,52.228512030998,-86.889235499635
2.4161773649905,52.215808098134,-86.888097223608
2.4272308465560,50.101789646399,-86.685975872023
2.4383125920517,47.987054407443,-86.455886506314
2.4383348953755,47.982799817555,-86.455392478432
2.4494897427832,45.854007107309,-86.190853405580
2.4606956211715,43.710900712506,-85.885455264867
2.4607181292335,43.706592264285,-85.884794255095
2.4719527639959,41.546068224133,-85.531340791517
2.4832614057799,39.357163612141,-85.116457799675
2.4833295498194,39.343915510087,-85.113753265538
2.4946217821201,37.137219100948,-84.626550872415
2.5060341296907,34.880357393317,-84.042090158462
2.5061487456619,34.857536471352,-84.035670694638
2.5174986862486,32.580658469508,-83.336070972953
2.5290156906386,30.232151687673,-82.471368159328
2.5291776259979,30.198830881339,-82.457879377312
2.5405853827979,27.828937402738,-81.394659057497
2.5522080037615,25.365726207754,-80.027226935902
2.5524181176081,25.320728093637,-79.999231483241
2.5638837956672,22.839221854073,-78.247862690656
2.5756130017602,20.249609498469,-75.862860385140
2.5758721649785,20.191855678737,-75.801332060686
2.5873958663989,17.605647269588,-72.545439900486
2.5992326350592,14.934878494941,-67.712452605532
2.5995417304625,14.865433463743,-67.558042485488
2.6111235543403,12.309235793498,-60.266457306874
2.6230688719694,9.9105685184137,-48.129766935866
2.6234287944458,9.8456110095676,-47.660006336338
2.6350688368070,8.1791353074476,-28.202612170489
2.6471236988520,7.9047832505003,-0.81336119710868
2.6475353555116,7.9297939355426,0.14667513639530
2.6592337092472,9.5660013545044,24.182498051548
2.6713991202842,12.755923309494,40.443077985764
2.6718634306081,12.899829541572,40.909696371857
2.6836201854088,16.970136940730,50.071678851089
2.6958971592261,21.992169160733,55.872383751396
2.6964150552171,22.220388851166,56.059917087789
2.7082302975063,27.795623992457,59.442716812992
2.7206198571894,34.460405151035,61.595567654934
2.7211922835242,34.790679485986,61.668364524601
2.7330660963909,42.145853211266,62.737658206688
2.7455692744073,51.094881075432,63.049733486679
2.7461971885910,51.582204017106,63.044568671363
2.7581296517211,61.656350382299,62.553882566153
2.7707474900065,74.314747305106,61.104840050412
2.7714318625283,75.071001633558,60.992947868625
2.7834230521350,89.662279996761,58.286388234900
2.7961566021803,107.88357947974,53.115975711866
2.7968984166712,108.99769014265,52.706081910955
2.8089484054246,124.97161014383,43.593103637259
2.8217987283635,118.41822704593,31.116674368137
2.8225989817558,116.59876197818,30.724828982203
2.8347078387116,96.367120664435,42.613972029222
2.8476760054086,132.51795720863,58.339735786791
2.8485357080973,136.13023832573,58.615670262756
2.8607034986242,194.65597306744,57.176524847253
2.8737905897643,274.69989416311,49.013583827803
2.8747107657703,281.15637473602,48.228198369544
2.8869375514763,376.82053048743,34.717022519222
2.9001446576549,477.21943348585,12.881772421035
2.9011263447897,482.61173661429,10.997095127922
2.9134121834479,502.57222561577,-13.148960541479
2.9267404052618,443.45926002004,-34.717923480175
2.9277846552948,437.42236594951,-36.078671301994
2.9401296007676,367.94501872696,-48.947297645576
2.9535800489064,306.86161088128,-57.966967010459
2.9546879277335,302.59266884705,-58.548399842707
2.9670920298958,261.51498631471,-63.892393895002
2.9806658252349,227.76487406718,-67.980419144578
2.9818384130492,225.27335518402,-68.272041386518
2.9943017177109,202.02515519388,-70.924798826630
3.0079999914046,181.85385742131,-73.119896926564
3.0092383828692,180.24856388462,-73.289902166787
3.0217609316963,165.64357435831,-74.800829612496
3.0355848252720,152.32505436976,-76.114666828994
3.0368901296945,151.19136669685,-76.223247515769
3.0494719601292,141.17074120413,-77.157327150846
3.0634226255829,131.67308414466,-77.993457508071
3.0647959670920,130.81516254119,-78.066224659672
3.0774371122715,123.47112013815,-78.666434102212
3.0915157121633,116.28608062320,-79.215807240725
3.0929582298877,115.60116991446,-79.265110617144
3.1056587185621,109.93016766378,-79.655790134974
3.1198664261135,104.25176712857,-80.008689630284
3.1213792743623,103.68327991933,-80.041572819425
3.1341391308112,99.132137871411,-80.286559533733
3.1484771300028,94.478846729936,-80.499069568551
3.1500614784482,93.991179231822,-80.518827099213
3.1628807223963,90.218427690900,-80.653514070799
3.1773502080662,86.291686969126,-80.755296440977
3.1790072419284,85.862119962876,-80.763758832748
3.1918858884598,82.650364877821,-80.808292754021
3.2064880664035,79.254638669016,-80.815155000277
3.2082189866377,78.867772297765,-80.813006338795
3.2211570461089,76.071493267898,-80.777580145810
3.2358931331796,73.073353143445,-80.696228076363
3.2376991566647,72.718363256707,-80.683278201718
3.2506966346168,70.236846538011,-80.570879624823
3.2655678588267,67.542122246798,-80.400502864861
3.2674502185567,67.211108705429,-80.375704980180
3.2805071156260,64.972435277001,-80.183310151617
3.2955147162489,62.512758760922,-79.916992669049
3.2974746615261,62.199782584922,-79.878458065935
3.3105909733534,60.150754230174,-79.597359895407
3.3257362010279,57.875957896504,-79.220040598724
3.3277749976585,57.576655944018,-79.164700440744
3.3409507147976,55.679256004532,-78.779536676981
3.3562348316311,53.552783477997,-78.269119257569
3.3583537621229,53.263883190191,-78.192592838964
3.3715888699473,51.489956214953,-77.680481106578
3.3870131496216,49.485554811063,-77.003482604198
3.3892135133838,49.204847539863,-76.899276658199
3.4025079919927,47.535147019141,-76.226094430099
3.4180737198696,45.636496863670,-75.334781778392
3.4203568334154,45.362994949472,-75.193826543722
3.4337106575379,43.788451847081,-74.312284726221
3.4494191307668,41.991366917753,-73.138884547984
3.4517863279175,41.725788682993,-72.948095823393
3.4651994668157,40.247634661420,-71.791542152915
3.4810519944414,38.561993998131,-70.243632188910
3.4835046265335,38.307499666539,-69.985027439380
3.4969770439044,36.942005017266,-68.464935161546
3.5129749469763,35.398273755647,-66.423019451912
3.5155143830706,35.162883238783,-66.074702950663
3.5290460369463,33.948082463887,-64.079153447497
3.5451906486285,32.608716175653,-61.403010661588
3.5478182757216,32.403798335468,-60.934704772187
3.5614091183685,31.408215735346,-58.361060111000
3.5777017840508,30.377330593918,-54.936304711840
3.5804190072891,30.224895798905,-54.329287723200
3.5940689851055,29.553863651256,-51.131220867039
3.6105110625156,28.979482027426,-46.980456492635
3.6133193054116,28.909573588961,-46.243790289797
3.6270283588241,28.696854006852,-42.560676378908
3.6436212181408,28.744715189800,-37.994778624940
3.6465219227919,28.789226597642,-37.195391668995
3.6602899861501,29.151238602145,-33.446176008381
3.6770350101174,29.928365599663,-29.094216446213
3.6800296374269,30.105562101239,-28.353602480113
3.6938566388971,31.064914860832,-25.123878090174
3.7107552229395,32.520938336255,-21.676758946682
3.7138452528408,32.815615278253,-21.113235050713
3.7277311142978,34.225076834938,-18.849242988482
3.7447846666363,36.071252796660,-16.666910292036
3.7479715983190,36.419743854658,-16.329040905453
3.7619162352367,37.910389716126,-15.081206997484
3.7791261770065,39.548215510152,-13.942670326108
3.7824115291451,39.818289333621,-13.754782283549
3.7964148504857,40.751501078666,-12.942316539270
3.8137826158545,41.300440477501,-11.475418721601
3.8171679268398,41.323018939211,-11.050435291278
3.8312298349410,41.206866629950,-8.3747406232331
3.8487568712287,41.465612291327,-1.7453049686336
3.8522436994019,41.813552079391,0.12918766743478
3.8663640898635,45.777088332926,8.8982916244719
3.8840518576623,59.939262460818,16.300427620399
3.8876417815517,64.100707030286,16.447920899585
3.9018205431197,82.110041126688,12.203869358172
3.9196705164164,99.860085252345,0.46622610592706
3.9233651349766,102.15276648553,-2.1574453053595
3.9376021494263,106.97490477026,-11.570234702557
3.9556158157247,107.16559666224,-21.156140593887
3.9594167485787,106.75223580660,-22.858774951591
3.9737118905960,104.51125597340,-28.449328674489
3.9918907510412,100.91901496847,-34.102976634570
3.9957996387249,100.10718561552,-35.153398447223
4.0101527757862,97.107125834562,-38.614134083174
4.0284983452896,93.336082178889,-42.300384704589
4.0325168494995,92.528708394225,-43.017221325336
4.0469278417501,89.701371313325,-45.363453668578
4.0654416491152,86.238517895915,-47.936385968371
4.0695714529586,85.492903409127,-48.451850492611
4.0840401530889,82.957670254799,-50.110683985341
4.1027237411395,79.857865961084,-51.953374788880
4.1069665493874,79.180529798740,-52.330092166011
4.1214928025081,76.933486257404,-53.515228754757
4.1403477282162,74.176352642739,-54.835777177951
4.1447052675595,73.563668115682,-55.109350374048
4.1592889110745,71.576964255766,-55.946502592092
4.1783167456905,69.125271642406,-56.872876863069
4.1827907649986,68.570705381702,-57.065731340319
4.1974316284770,66.811118725336,-57.635740766159
4.2166339576602,64.624389313745,-58.252109181933
4.2212262282425,64.120648817190,-58.378993691403
4.2359241332883,62.555863082647,-58.735269542849
4.2553025572394,60.598141381993,-59.097075736940
4.2600148731103,60.139164122774,-59.167778949865
4.2747696332303,58.742796374140,-59.348018297765
4.2943257668247,56.982073917547,-59.495938763471
4.2991599449710,56.561811162132,-59.517347599971
4.3139713654415,55.309169131432,-59.547481440254
4.3337068383636,53.719366208140,-59.508335025882
4.3386647190151,53.333228630434,-59.484399582174
4.3535325967462,52.205401890366,-59.381243781659
4.3734490536256,50.762762965555,-59.171444859992
4.3785325005285,50.406454481658,-59.105148781699
4.3934566239274,49.387037557844,-58.881453622104
4.4135557244756,48.073373418496,-58.513379659068
4.4187666251696,47.743478186515,-58.405422525081
4.4337467740009,46.818582055573,-58.067604907282
4.4540301931498,45.618617954037,-57.545660517503
4.4593704592477,45.312215908737,-57.395965283742
4.4744064044931,44.469806508389,-56.947059843343
4.4948758325347,43.368718606002,-56.270615124965
4.5003474000050,43.082869337739,-56.076921686809
4.5154389037205,42.312010711333,-55.514060661386
4.5360960464475,41.296406924061,-54.673756176084
4.5417008759009,41.028290121070,-54.431371121571
4.5568476910722,40.318708911925,-53.744288527957
4.5776942699201,39.375974741293,-52.717839619231
4.5834343468986,39.122881991516,-52.417240017295
4.5986362172944,38.464542140271,-51.583340718502
4.6196739694854,37.582951634184,-50.326289575348
4.6255513047549,37.342367811964,-49.951565614368
4.6408079647789,36.729167982629,-48.925364177891
4.6620386434662,35.903107649449,-47.351774048895
4.6680552733122,35.674853414109,-46.870090921148
4.6833664478524,35.108593257049,-45.567847177028
4.7047918222664,34.352426036662,-43.517721910014
4.7109498087930,34.145146853794,-42.871812171292
4.7263152130697,33.653392664121,-41.130695178794
4.7479370686657,33.046409185564,-38.312191157769
4.7542385000981,32.895601016063,-37.396053281140
4.7696578395092,32.597305699566,-34.945954062630
4.7914779781159,32.426407274052,-30.909647917159
4.7979249691064,32.456980594709,-29.579142451577
4.8133979390715,32.747058979742,-26.130599163188
4.8354181790413,33.917873185085,-20.724243557809
4.8420128709782,34.508201226212,-19.053739497935
4.8575391567798,36.479989886798,-15.241831433963
4.8797613331402,41.071893166214,-10.909487882902
4.8865058944606,42.931795156860,-10.086184915170
4.9020851710841,48.009320793612,-9.4628823654119
4.9245111356908,56.366014697484,-12.230782478383
4.9314077621968,58.821118688605,-13.920178958997
4.9470396941675,63.406696239884,-18.782344756971
4.9696713158585,66.514630005750,-26.735126627775
4.9767222310368,66.629545150893,-29.076316181909
4.9924064722556,65.831861357293,-33.691067896544
5.0152456370073,63.225137359470,-38.753480722476
5.0224530923524,62.265189148973,-39.972970569777
5.0381892859290,60.154669620173,-42.116624863314
5.0612378970128,57.265297037436,-44.253498046781
5.0686041723540,56.419103226822,-44.746027101058
5.0843919504377,54.740284380748,-45.568641793537
5.1076519285792,52.582203528598,-46.342206165449
5.1151793324110,51.956151629189,-46.508334169546
5.1310183160197,50.739824686106,-46.755634387348
5.1544915995583,49.152793075186,-46.924517806756
5.1621824693745,48.681482796672,-46.940547291692
5.1780722682213,47.771876722862,-46.923726901136
5.2017608132722,46.553062189741,-46.798512138182
5.2096175159039,46.179814973583,-46.735292670889
5.2255577282216,45.463186247039,-46.579061891884
5.2494635088381,44.477424715817,-46.283617596561
5.2574884407952,44.167350981310,-46.171114172612
5.2734786531583,43.574268534410,-45.927352517447
5.2976036614971,42.737642930011,-45.511039768542
5.3057992493139,42.467463408385,-45.357144384176
5.3218390364583,41.956671339067,-45.037999262790
5.3461852829451,41.221797831063,-44.508262517732
5.3545539835295,40.979383396281,-44.313291552599
5.3706429081702,40.526742358351,-43.919088152910
5.3952124216671,39.867040379167,-43.264961291926
5.4037567226538,39.646012213637,-43.021721405252
5.4198943353001,39.239897738970,-42.538454992810
5.4446891632750,38.644549008029,-41.730061680302
5.4534115833824,38.443515082127,-41.425084300906
5.4695974221503,38.082633309978,-40.828303149129
5.4946196308475,37.558512844538,-39.819826180017
5.5035227202389,37.382867265108,-39.433602206290
5.5197563106620,37.079067636190,-38.689775566557
5.5450079852740,36.655950899653,-37.423028515075
5.5540943259229,36.520912093702,-36.932173236611
5.5703751807595,36.305866191918,-36.003530220097
5.5958584256013,36.052350028196,-34.418152925229
5.6051306316601,35.990265133866,-33.800551150706
5.6214582506996,35.927903213735,-32.660706956852
5.6471751893835,35.975979912777,-30.739048405779
5.6566359075571,36.047449311246,-29.998568414784
5.6730097774221,36.251275207299,-28.684492825842
5.6989625530353,36.825510989480,-26.570293287871
5.7086144629581,37.127822032365,-25.794080654706
5.7250340569054,37.767643613989,-24.519619549267
5.7512248321881,39.144391330307,-22.718441238315
5.7610706468058,39.780227671609,-22.155318819865
5.7775354245239,40.985289564325,-21.405207780327
5.8039663820496,43.245475847902,-20.831476389937
5.8140088480048,44.182531046910,-20.851178188556
5.8305182554096,45.767455039622,-21.191381033652
5.8571915977672,48.269914798506,-22.540881513152
5.8674334957896,49.149965795763,-23.299166138055
5.8839869648166,50.408277041157,-24.753234167271
5.9109049147938,51.884601899177,-27.532806403903
5.9213490600944,52.241573503381,-28.682521435056
5.9379460084889,52.557881815443,-30.518396507296
5.9651108092575,52.471617374081,-33.391514745709
5.9757600519275,52.265332148368,-34.434255244494
5.9923998830322,51.789946291901,-35.942577960948
6.0198137983347,50.717965799708,-38.075568683574
6.0306710237486,50.224539085725,-38.796699393554
6.0473531262878,49.421470741982,-39.773768438959
6.0750184406268,48.028516817321,-41.068882632895
6.0860865698498,47.465263511739,-41.483487277306
6.1028103177117,46.619214168620,-42.008986679589
6.1307293365394,45.239692747072,-42.643367003521
6.1420113267400,44.698549672905,-42.822558628891
6.1587760787555,43.914701487537,-43.015255290206
6.1869511286664,42.655693816883,-43.159915241809
6.1984499735325,42.163470621333,-43.160143827218
6.2152550732517,41.466701880956,-43.104004588408
6.2436885021763,40.348155264625,-42.866151894672
6.2554072323370,39.908768147117,-42.718760686735
6.2722520078027,39.299040130775,-42.458922930538
6.3009461852032,38.319837744322,-41.889621715921
6.3128878686544,37.934423000894,-41.606551656812
6.3297716321725,37.411942942555,-41.160696754913
6.3587289492402,36.578744240128,-40.272571932457
6.3708966917754,36.253301407419,-39.853127390943
6.3878187396829,35.826240124865,-39.224557656212
6.4170416095374,35.163426562039,-38.016456450718
6.4294385551831,34.913027355661,-37.457910302637
6.4463981676128,34.602715715278,-36.650800130605
6.4758890255033,34.160191266487,-35.135898238385
6.4885183569592,34.012009625285,-34.447794307613
6.5055147976012,33.855453639925,-33.489771069446
6.5352761011093,33.710647759095,-31.744733287910
6.5481410401934,33.703208669730,-30.974324904785
6.5651735560542,33.748074854086,-29.951457495031
6.5952077852988,33.986429195793,-28.179983510726
6.6083115933974,34.155943740671,-27.437912171559
6.6253794145556,34.436684525441,-26.517104031786
6.6556890723994,35.097449852808,-25.060858952048
6.6690350509220,35.448910888662,-24.514084122408
6.6861373902808,35.945253536938,-23.912420856519
6.7167250025391,36.933377593508,-23.147067240985
6.7303164933784,37.398723613079,-22.943544699992
6.7474525464154,37.993348801949,-22.808529510805
6.7783206620663,39.041445494368,-22.893465824516
6.7921610480632,39.483275360617,-23.056708311065
6.8093299925767,39.992834542443,-23.352216952838
6.8404811839737,40.776612992338,-24.099777234311
6.8545738893878,41.061960568040,-24.504024783252
6.8717748852398,41.347442602414,-25.033379491280
6.9032117483263,41.687682717270,-26.055694441790
6.9175602393107,41.767367516301,-26.518812915689
6.9347924281672,41.807853511673,-27.064832547781
6.9665175826925,41.737861283202,-28.005689626731
6.9811253677749,41.651631327209,-28.400582021533
6.9983878728423,41.513321715053,-28.830512496175
7.0304039625802,41.172977527344,-29.513608167526
7.0452745931485,40.986268992785,-29.778424671018
7.0625665189074,40.752317653868,-30.044251071147
7.0948762118764,40.281417874505,-30.422086443034
7.1100132826699,40.051439758817,-30.547696302479
7.1273337146051,39.784781242963,-30.652917712835
7.1599397032906,39.281335647281,-30.745146005216
7.1753468528970,39.046057350297,-30.743402516331
7.1926948572238,38.785267875408,-30.708780006977
7.2255998588028,38.307596537927,-30.552734359438
7.2412807701598,38.088002960251,-30.440676901530
7.2586553935478,37.854376200150,-30.291017381331
7.2918621501150,37.436172833990,-29.931117806013
7.3078205510184,37.249446399766,-29.726657505688
7.3252208203111,37.057244798500,-29.482381826031
7.3587320991077,36.722864006496,-28.954858078389
7.3749717627244,36.578774453763,-28.674925627458
7.3923966846556,36.437881677333,-28.358958314086
7.4262152782995,36.207658625645,-27.705940205158
7.4427400236863,36.115568716574,-27.372662679335
7.4601885845928,36.034071718702,-27.011014338109
7.4943173113118,35.922221642029,-26.286478852956
7.5111310039400,35.890501730403,-25.925437106685
7.5286021694710,35.873960093048,-25.550530495615
7.5630438733375,35.889866458072,-24.821972882051
7.5801504256233,35.921103978367,-24.470204729021
7.5976431404459,35.968391422024,-24.120772048242
7.6324006916135,36.105318675665,-23.466945966830
7.6498040634542,36.193359984556,-23.164295497706
7.6673172509553,36.293434043014,-22.879070829123
7.7023935458986,36.522503522034,-22.372632013081
7.7200977452144,36.649184350942,-22.152509112574
7.7376303071989,36.782119509016,-21.950874528343
7.7730282689546,37.051021916403,-21.638936456918
7.7910373522368,37.188816289178,-21.514160685560
7.8085881686224,37.320659840749,-21.415342281527
7.8443107470326,37.574829869454,-21.278018905024
7.8626288198976,37.694727281477,-21.237068198472
7.8801967484050,37.801451119371,-21.213834570892
7.9162469203637,37.991501747330,-21.206166658300
7.9348781381127,38.073171597242,-21.218320796438
7.9524620139531,38.139471146395,-21.236796037235
7.9888427836536,38.243344209333,-21.287664986096
8.0077913518395,38.280134601707,-21.316621956711
8.0253899873969,38.307145647036,-21.338401178617
8.0621043865824,38.325532286921,-21.384951783257
8.0813745615818,38.322644895499,-21.399519586527
8.0989867460925,38.312557066532,-21.406299372555
8.1360378343089,38.271503347063,-21.396757504786
8.1556339239007,38.240808185048,-21.377236937671
8.1732584231284,38.208992047604,-21.350534072342
8.2106492879791,38.131613032712,-21.264142392407
8.2305756519298,38.086682275064,-21.201312571007
8.2482112078365,38.045795231467,-21.136022876826
8.2859449652397,37.957560702042,-20.966923555622
8.3062060158948,37.911063735631,-20.860295777271
8.3238513463078,37.871768011988,-20.758841831287
8.3619311407563,37.792801882140,-20.514349485633
8.3825313436382,37.754432235659,-20.368665365736
8.4001851419133,37.724473795061,-20.237013054506
8.4386141467363,37.669865285628,-19.931065854453
8.4595580211487,37.646778148401,-19.754373840800
8.4772189558287,37.632138740067,-19.601221974765
8.5160003734565,37.611245911012,-19.253032278989
8.5372924930957,37.608041737492,-19.056262054820
8.5549592075650,37.609795008308,-18.890888587957
8.5940962697957,37.627894541313,-18.520255537450
8.6157412633682,37.646198830110,-18.314176087927
8.6334123755031,37.665410326091,-18.146066729421
8.6729083437719,37.721669019530,-17.772898990486
8.6949108956191,37.760579248790,-17.567706951400
8.7125849974339,37.795509062842,-17.404808191000
8.7524431630851,37.885371658192,-17.045207545523
8.7748080138146,37.941912000151,-16.848896103767
8.7924836711031,37.989369587014,-16.696833812920
8.8327073556642,38.105283776883,-16.361564653477
8.8554393027879,38.174938030189,-16.178855134035
8.8731150547609,38.230836034391,-16.040155572842
8.9137076102194,38.363938620452,-15.732532743205
8.9368115087992,38.442052025320,-15.563941681904
8.9544858677169,38.502701528022,-15.437960783773
8.9954506767996,38.645507976717,-15.155163676374
9.0189314400993,38.728469530682,-14.998443810257
9.0366028909001,38.791509175244,-14.882562562729
9.0779433673553,38.939534761227,-14.617140046839
9.1018059675001,39.025436021013,-14.467390488680
9.1194729674240,39.089278674712,-14.357813729190
9.1611925563054,39.240949456143,-14.102479093778
9.1854420249488,39.329794044885,-13.955740697392
9.2031030031567,39.394880085822,-13.849401822289
9.2452051811111,39.551826641891,-13.596886937233
9.2698466101084,39.645320558510,-13.449608848158
9.2874999672965,39.713162437086,-13.344380510422
9.3299882428532,39.879654921255,-13.091892976505
9.3550267849432,39.980128706901,-12.943510354466
9.3726708929527,40.052093545688,-12.839135880830
9.4155488068158,40.231362543555,-12.586306829422
9.4409896763093,40.340893466084,-12.437007544803
9.4586228777316,40.418281096595,-12.333924826122
9.5018940030755,40.613544732482,-12.082682638328
9.5277424765514,40.733959971230,-11.934010471296
9.5453630843282,40.817708625340,-11.833375763525
9.5890310270947,41.031124126828,-11.586681160557
9.6152924441041,41.163793342024,-11.440497749403
9.6328987411228,41.254462659087,-11.343566232995
9.6769671403221,41.487652121333,-11.104794969811
9.7036469040995,41.633212363383,-10.963117923375
9.7212371427834,41.731000201342,-10.870973098255
9.7657096707973,41.984705598202,-10.642727806540
9.7928132489800,42.143895670037,-10.507094769903
9.8103856508738,42.248964809329,-10.420619330427
9.8552660137615,42.523999371814,-10.205165640340
9.8827989391167,42.697523511641,-10.076967774273
9.9003516944669,42.810073200820,-9.9968700809027
9.9456436322741,43.107503472031,-9.7962538614510
9.9736115034339,43.296294698143,-9.6768908043399
9.9911427707640,43.416666816347,-9.6038949318218
10.036850057834,43.738024463654,-9.4204780876004
10.065258540039,43.943435645825,-9.3116798245021
10.082766445719,44.072249487798,-9.2465569337728
10.128892891009,44.419224079750,-9.0827178555472
10.157747716857,44.642248422925,-8.9865763003477
10.175230354670,44.779689805928,-8.9307699465304
10.221779802065,45.154258122233,-8.7916547571427
10.251086772274,45.396555282228,-8.7116201989765
10.268542202974,45.543233173089,-8.6669240584805
10.315518531612,45.946535098238,-8.5583090276895
10.345283515784,46.208388733029,-8.4986941643198
10.362709766651,46.363926502097,-8.4672574845434
10.410116891241,46.795193853831,-8.3953685123108
10.440345828641,47.076145316969,-8.3605137975931
10.457740893029,47.239780562664,-8.3445400136954
10.505582764181,47.696472950400,-8.3165458408141
10.536281664521,47.994073737512,-8.3111570067077
10.553643501402,48.163760042539,-8.3125445131550
10.601924105956,48.639985106990,-8.3335177086244
10.633099050184,48.950108559145,-8.3605344167878
10.650425583688,49.123077538318,-8.3801113199825
10.699148945043,49.610668347500,-8.4523659567418
10.730806086150,49.927506561844,-8.5125343218772
10.748095205092,50.100257069883,-8.5496097206914
10.797265383546,50.589203467697,-8.6703901828942
10.829410947372,50.906165914581,-8.7611217363417
10.846660504783,51.075278169510,-8.8132862192478
10.896281597867,51.557038062553,-8.9752541804025
10.928921883923,51.869666553149,-9.0903018650134
10.946129696570,52.033046505164,-9.1532937779310
10.996205839393,52.502842020169,-9.3442550677595
11.029347221685,52.809589460197,-9.4753518749145
11.046511069587,52.967594032647,-9.5451367154971
11.097046435177,53.427058068480,-9.7538609524291
11.130695363048,53.730452053193,-9.8951947864077
11.147812988982,53.884258484365,-9.9677108558253
11.198811788637,54.341531410582,-10.185911274839
11.232974787610,54.648059329047,-10.333856617010
11.250043896617,54.801575435467,-10.408364610007
11.301510380254,55.267022182360,-10.635901689497
11.336194052887,55.583596742260,-10.792307486059
11.353212311768,55.739934130559,-10.870277533234
11.405150768280,56.222553547851,-11.114199320332
11.440361795030,56.554367528884,-11.285280973931
11.457326831840,56.715563050101,-11.369693384210
11.509741589449,57.218814902420,-11.639693252810
11.545486729547,57.566339190677,-11.832460308665
11.562396133078,57.731926695426,-11.926316814781
11.615291559698,58.254162162489,-12.232047012351
11.651577652034,58.615312647659,-12.452985467140
11.668428971294,58.783607599038,-12.558794517588
11.721809474895,59.318189690422,-12.907646174334
11.758643438906,59.687521925655,-13.160598796941
11.775434182593,59.855774203026,-13.279230134243
11.829304211568,60.393746832401,-13.674183163405
11.866693048147,60.766970135790,-13.959741311020
11.883420684113,60.932496120068,-14.090940347642
11.937784727651,61.467158352337,-14.530743837998
11.975735520053,61.836500900747,-14.849593409870
11.992397474766,61.997485093843,-14.992575073837
12.047260063222,62.521913364116,-15.475941022426
12.085779977991,62.884450643479,-15.826541663657
12.102373635989,63.039056534255,-15.980346989911
12.157739341265,63.547833301001,-16.505649241745
12.196835629161,63.899707383346,-16.887082700198
12.213358332500,64.046526733522,-17.050927863505
12.269231768422,64.534092139780,-17.616274546874
12.308911765372,64.871461762279,-18.028114194517
12.325360813061,65.009020043095,-18.201302316346
12.381746635770,65.469729499549,-18.805673988116
12.422017763809,65.787906746461,-19.247205366115
12.438390411251,65.914537056676,-19.429008428285
12.495293319583,66.341944671386,-20.070807715236
12.536163087829,66.636174478136,-20.540393109432
12.552456546242,66.750138348811,-20.729481037613
12.609881282127,67.135962828221,-21.404645454655
12.651357287743,67.399459379244,-21.901198350372
12.667568723585,67.499662094228,-22.096602010949
12.725520072436,67.839038728130,-22.800802016365
12.767610001622,68.068198612642,-23.318425029899
12.783736535999,68.152175560566,-23.517952360848
12.842219327116,68.439051514438,-24.246297759748
12.884930956100,68.630944467733,-24.782083168123
12.900969664177,68.699140013931,-24.983991224981
12.959988771145,68.932103192691,-25.729838044812
13.003329967188,69.085415172603,-26.279971619173
13.019277877585,69.138096530813,-26.482831417639
13.078838218684,69.317353572210,-27.242207034396
13.122816941096,69.432233877098,-27.804494964601
13.138671035282,69.470044242510,-28.007494681643
13.198777573895,69.596216353211,-28.778475915929
13.243401875064,69.671070750155,-29.352282625463
13.259159086740,69.694569131036,-29.555033258728
13.319816831764,69.765791793161,-30.337013439437
13.365094858192,69.799806623361,-30.921767481747
13.380752072669,69.807687998923,-31.124129863598
13.441966078937,69.818865125396,-31.915653429021
13.487906072292,69.806185953277,-32.509483094052
13.503460125860,69.797705734048,-32.710363629726
13.565235494562,69.742755609947,-33.506470826235
13.611845792733,69.678600926565,-34.104278435663
13.627293472028,69.653028859951,-34.301646020980
13.689635351131,69.528286664654,-35.093156032647
13.736924389307,69.411231985046,-35.686960496719
13.752262430659,69.369278735359,-35.878121019378
13.815176015342,69.178329500109,-36.653511158174
13.863152327092,69.012583976390,-37.233962668933
13.878377415877,68.956677831864,-37.416280162508
13.941867948959,68.708556327900,-38.165761786369
13.990540167328,68.503755092899,-38.728122335164
14.005648937307,68.437924758747,-38.900529089711
14.069721709688,68.148476733611,-39.620562791954
14.119098568304,67.915641209090,-40.163744326208
14.134087600952,67.843509187704,-40.326742109334
14.198747952053,67.525505267968,-41.020565515601
14.248838286245,67.272144753516,-41.548551490633
14.263704110079,67.195822257870,-41.703801003221
14.328957428283,66.854310341488,-42.378039240206
14.379770176218,66.580988367247,-42.896926062224
14.394509266108,66.500601243449,-43.046262897074
14.460360989215,66.133828086785,-43.707944207452
14.511905193032,65.837615157672,-44.219776527737
14.526513969514,65.752116283417,-44.363857031305
14.592969585189,65.354109426744,-45.013515525886
14.645254392163,65.030113088286,-45.517496457801
14.659729220733,64.938681561908,-45.655813618370
14.726794266968,64.505152179978,-46.289184192576
14.779828930674,64.150854851781,-46.780495778011
14.794166121082,64.053370260047,-46.911733080883
14.861846186654,63.583754874727,-47.521407291447
14.915640068150,63.200405021196,-47.993660420228
14.929835873683,63.097975894969,-48.116184579586
14.998136598620,62.597287190846,-48.693087749726
15.052699167638,62.189870561115,-49.138780010547
15.066749784395,62.084107541116,-49.251287605273
15.135676860447,61.561444585637,-49.789549721289
15.191017696603,61.138594931433,-50.205270346635
15.204919262757,61.032110789480,-50.307417070726
15.274478433871,60.498702117872,-50.805040638911
15.330607227880,60.068630142234,-51.190669768113
15.344355822939,59.963460266004,-51.283038182423
15.414552885738,59.428191913330,-51.742378961018
15.471479440649,58.996792955619,-52.100548287556
15.485071084704,58.894205409074,-52.184264337284
15.555911888965,58.362279597012,-52.609967367309
15.613646121408,57.932291766321,-52.944384776905
15.627076774371,57.832717133799,-53.020643142134
15.698567223520,57.305497319585,-53.417179455766
15.757119164962,56.877120908349,-53.730531886757
15.770384725796,56.780491195009,-53.800126749308
15.842530777395,56.257865749116,-54.169832341551
15.901910575415,55.831111228398,-54.463547510325
15.915006881358,55.737345572269,-54.527022613201
15.987814547602,55.218531181240,-54.871263615941
16.048032467178,54.792606139083,-55.145080420046
16.060955292952,54.701573126231,-55.202571128896
16.134430641172,54.186445701968,-55.520960862376
16.195497065979,53.761466931263,-55.774605050451
16.208242122997,53.673129050353,-55.826282650020
16.282391276163,53.161652211776,-56.118244882036
16.344316709889,52.737758339051,-56.350584017231
16.356879645445,52.652133668779,-56.396425041639
16.431708782680,52.144818541182,-56.660223522790
16.494503850352,51.722447097417,-56.869203199495
16.506880246807,51.639619215261,-56.909155611359
16.582395603898,51.137814845798,-57.143054757660
16.646071053228,50.719340861336,-57.327035389511
16.658256427186,50.639777100798,-57.360863304082
16.734464297104,50.146268705105,-57.562364564451
16.799030999845,49.734093542881,-57.719571085591
16.811020801314,49.658198168791,-57.747411592673
16.887927534742,49.176486524995,-57.916086618102
16.953396488057,48.773764313703,-58.046498214580
16.965186099609,48.701993545617,-58.068733181474
17.042798105468,48.235436183928,-58.205941723707
17.109180433319,47.844580460098,-58.311225964889
17.120765169232,47.776821136530,-58.328039796883
17.199088915215,47.328124490229,-58.437157117806
17.266395869765,46.950621715658,-58.519897073559
17.277770975158,46.887599265798,-58.532948359160
17.356812988271,46.455728008895,-58.616515889183
17.425055951297,46.091131133101,-58.679001325450
17.436216601259,46.032211469546,-58.688392110233
17.515983468363,45.616735423454,-58.748837042612
17.585173952691,45.264165541881,-58.791764152041
17.596115251391,45.209059179854,-58.797728329929
17.676613619753,44.808789225951,-58.834633479199
17.746763270701,44.467308131950,-58.856977490018
17.757480250497,44.415751993706,-58.859586162913
17.838716828341,44.030323114706,-58.872296099371
17.909837425186,43.700809419571,-58.873056118480
17.920325045714,43.652855329707,-58.872344608401
18.002306602784,43.283756822600,-58.859492997496
18.074410060237,42.967733943263,-58.837566466436
18.084663207499,42.923459421340,-58.833649561138
18.167396575619,42.572332492737,-58.794919049865
18.240494945319,42.271311442672,-58.750432406489
18.250508430755,42.230759703360,-58.743607262399
18.334000504401,41.899142815679,-58.679992464190
18.408105976425,41.614640578707,-58.613703813029
18.417874535973,41.577834631543,-58.604290147964
18.502132272846,41.267188177770,-58.516687214586
18.577257177237,41.000666107393,-58.429088562255
18.586775470387,40.967612073303,-58.417365543994
18.671805891995,40.679587712466,-58.306685468849
18.747962700302,40.433347054299,-58.198792273654
18.757225309133,40.404166260999,-58.185082744822
18.843035501372,40.141811360422,-58.052697548013
18.920236828211,39.918579470706,-57.926109359078
18.929238256422,39.893365695024,-57.910939422955
19.015835370172,39.659696532129,-57.761292451683
19.094093974799,39.462621843300,-57.621512315766
19.102828646726,39.441464239818,-57.605723270245
19.190219898442,39.239028847208,-57.446679339392
19.269548686349,39.069441351262,-57.302127691394
19.278010945969,39.052126320762,-57.286749472331
19.366203618286,38.880577242408,-57.127994334938
19.446615642807,38.737595093101,-56.987344172002
19.454799752737,38.723718007395,-56.973314392249
19.543801195074,38.580346165524,-56.824752280426
19.625309659016,38.460165042231,-56.695799379715
19.633209799491,38.449180300890,-56.683836252393
19.723027428666,38.329038333432,-56.551485217762
19.805645685949,38.227623671537,-56.438301894745
19.813255953797,38.218688525944,-56.428290958839
19.903897254643,38.117181283042,-56.314398532483
19.987638811963,38.030984993200,-56.217804723264
19.994953219562,38.023784303784,-56.209754492582
20.086425745551,37.938013075548,-56.114242586138
20.171304264062,37.865322000798,-56.034083986369
20.178316738287,37.859607593574,-56.027825020325
20.270628112162,37.788483418638,-55.950659302987
20.356657409171,37.729023179985,-55.887713018165
20.363361790328,37.724664812015,-55.883183969672
20.456519704735,37.668203086142,-55.826169163182
20.543713755419,37.622198233315,-55.783394397066
20.550103796171,37.619083506666,-55.780685568396
20.644116014301,37.577271224607,-55.748092152496
20.732488953439,37.544484661516,-55.730907918845
20.738558317712,37.542450403091,-55.730240440987
20.833432673949,37.513997966877,-55.728960295419
20.922998797678,37.492261444344,-55.744548013826
20.928741059560,37.491011578584,-55.746136098814
21.024485460133,37.472162370777,-55.783724306443
21.115259227717,37.456901926478,-55.839604532331
21.120667870342,37.456040115124,-55.843570221217
21.217290293984,37.440778382068,-55.926717434617
21.309286329605,37.425106254457,-56.027774920277
21.314354744025,37.424170802649,-56.033964026226
21.411863242638,37.403883048585,-56.165497208229
21.505096337203,37.378932290453,-56.312710929999
21.509817821247,37.377488832136,-56.320694787718
21.608220520572,37.342929955733,-56.498192150240
21.702705633547,37.300131221221,-56.687490384620
21.707073390667,37.297894416209,-56.696642531695
21.806378490963,37.240370863026,-56.913197346762
21.902130752215,37.172035932745,-57.135275942656
21.906137890315,37.168887030147,-57.144807121308
22.006353667041,37.082338816807,-57.388106471073
22.103388378710,36.984027545823,-57.630346811942
22.107027908968,36.980060935545,-57.639515105904
22.208162713473,36.861835818953,-57.895389290808
22.306495351860,36.732387674319,-58.143939322038
22.309760187530,36.727851382040,-58.152150100079
22.411822447749,36.578632915349,-58.406210592179
22.511468665221,36.420226422130,-58.647309060847
22.514351620427,36.415472726972,-58.654166266556
22.617349841584,36.239665510214,-58.894157891434
22.718325468504,36.056956866981,-59.118626059635
22.720819257015,36.052327817962,-59.124020704383
22.824762022330,35.854936475745,-59.342104445862
22.927083069007,35.653108052585,-59.543433239220
22.929180303002,35.648902459891,-59.547418275314
23.034076274408,35.435427909527,-59.739415145720
23.137758933065,35.219036749348,-59.915016502566
23.139452121879,35.215463168670,-59.917766357460
23.245310040742,34.989732256806,-60.082015910569
23.350370687509,34.761486530736,-60.229704157711
23.351652236370,34.758678161606,-60.231409170157
23.458480924221,34.522724520895,-60.365090831447
23.564936121143,34.284416733870,-60.480991704119
23.565798329891,34.282475709463,-60.481856738275
23.673606689157,34.038695664824,-60.580282164755
23.781473186231,33.793327424596,-60.658657702467
23.781908248023,33.792336311415,-60.658931659103
23.890705262770,33.544526674171,-60.716498750161
24.000000000000,33.296533370403,-60.751899730282


==> data/Balun/feko_7213_1000.txt <==
frequency,Zmag,Zphase
250000000,166.642020001328,-89.9997712556033
251144840,165.564270001366,-89.9997672824195
252294930,164.489560001405,-89.9997632303766
253450280,163.417870001444,-89.9997590976317
254610920,162.349170001486,-89.9997548822637
255776880,161.283430001528,-89.9997505823244
256948180,160.220620001572,-89.9997461957842
258124840,159.160710001617,-89.9997417205727
259306890,158.103670001664,-89.9997371545338
260494350,157.049480001712,-89.9997324955063
261687250,155.998100001761,-89.9997277411956
262885610,154.949500001812,-89.9997228892792
264089460,153.903660001865,-89.9997179373777
265298830,152.860540001919,-89.9997128829798
266513730,151.820110001975,-89.9997077235678
267734190,150.782350002033,-89.9997024565205
268960250,149.747230002093,-89.9996970791517
270191920,148.714710002154,-89.9996915886483
271429230,147.684760002218,-89.9996859821420
272672200,146.657360002284,-89.9996802567056
273920870,145.632470002351,-89.9996744092660
275175250,144.610070002421,-89.9996684367074
276435380,143.590120002494,-89.9996623357597
277701280,142.572590002568,-89.9996561030698
278972980,141.557450002645,-89.9996497352124
280250500,140.544670002725,-89.9996432286063
281533870,139.534220002807,-89.9996365795955
282823120,138.526070002892,-89.9996297843801
284118270,137.520190002980,-89.9996228390408
285419350,136.516540003070,-89.9996157395112
286726390,135.515100003164,-89.9996084816389
288039420,134.515830003261,-89.9996010610960
289358460,133.518700003361,-89.9995934733933
290683540,132.523670003464,-89.9995857139323
292014690,131.530730003571,-89.9995777779740
293351930,130.539820003682,-89.9995696605067
294695300,129.550930003797,-89.9995613565191
296044820,128.564010003915,-89.9995528606322
297400520,127.579040004038,-89.9995441674618
298762420,126.595980004164,-89.9995352713498
300130570,125.614800004296,-89.9995261663647
301504980,124.635460004431,-89.9995168465432
302885680,123.657930004572,-89.9995073055021
304272700,122.682180004718,-89.9994975368050
305666080,121.708170004868,-89.9994875336362
307065840,120.735870005024,-89.9994772891049
308472010,119.765240005186,-89.9994667959191
309884620,118.796260005354,-89.9994560465502
311303690,117.828870005527,-89.9994450331452
312729270,116.863050005707,-89.9994337476855
314161370,115.898760005894,-89.9994221817504
315600030,114.935970006087,-89.9994103265945
317045280,113.974640006287,-89.9993981732349
318497150,113.014730006495,-89.9993857121354
319955670,112.056200006711,-89.9993729335409
321420860,111.099030006935,-89.9993598273770
322892770,110.143160007167,-89.9993463829443
324371410,109.188570007408,-89.9993325893555
325856830,108.235210007658,-89.9993184350589
327349050,107.283050007918,-89.9993039082205
328848100,106.332040008187,-89.9992889964033
330354020,105.382150008467,-89.9992736866391
331866830,104.433340008758,-89.9992579655890
333386570,103.485570009060,-89.9992418191499
334913270,102.538800009375,-89.9992252327536
336446970,101.592980009701,-89.9992081910419
337987680,100.648080010041,-89.9991906781749
339535450,99.7040500103941,-89.9991726774941
341090310,98.7608530107615,-89.9991541716308
342652290,97.8184450111438,-89.9991351425408
344221420,96.8767820115417,-89.9991155712919
345797740,95.9358220119559,-89.9990954379777
347381270,94.9955200123872,-89.9990747219841
348972060,94.0558310128364,-89.9990534015533
350570130,93.1167110133043,-89.9990314541040
352175520,92.1781140137920,-89.9990088559082
353788270,91.2399930143003,-89.9989855819766
355408390,90.3023020148302,-89.9989616062662
357035940,89.3649940153829,-89.9989369014079
358670940,88.4280210159595,-89.9989114388270
360313430,87.4913330165612,-89.9988851882030
361963440,86.5548830171893,-89.9988581180965
363621000,85.6186200178452,-89.9988301950575
365286160,84.6824930185301,-89.9988013843724
366958940,83.7464520192458,-89.9987716491136
368639380,82.8104450199938,-89.9987409505886
370327510,81.8744180207758,-89.9987092480893
372023380,80.9383190215937,-89.9986764987604
373727010,80.0020940224494,-89.9986426571875
375438450,79.0656870233450,-89.9986076757411
377157720,78.1290440242826,-89.9985715039172
378884870,77.1921060252646,-89.9985340886186
380619920,76.2548170262936,-89.9984953733039
382362920,75.3171190273721,-89.9984552986554
384113900,74.3789530285030,-89.9984138016360
385872900,73.4402580296893,-89.9983708154468
387639960,72.5009720309343,-89.9983262692834
389415100,71.5610350322414,-89.9982800882042
391198380,70.6203830336144,-89.9982321925284
392989820,69.6789520350571,-89.9981824975847
394789470,68.7366760365740,-89.9981309132894
396597350,67.7934890381694,-89.9980773438762
398413520,66.8493240398485,-89.9980216874338
400238000,65.9041110416163,-89.9979638350178
402070840,64.9577820434786,-89.9979036705123
403912070,64.0102650454414,-89.9978410700423
405761740,63.0614860475113,-89.9977759008486
407619870,62.1113740496955,-89.9977080211889
409486510,61.1598520520015,-89.9976372788746
411361700,60.2068440544377,-89.9975635107206
413245480,59.2522710570129,-89.9974865417104
415137880,58.2960550597369,-89.9974061835112
417038950,57.3381140626201,-89.9973222332401
418948730,56.3783660656740,-89.9972344725914
420867250,55.4167260689109,-89.9971426656046
422794560,54.4531080723443,-89.9970465574715
424730690,53.4874250759890,-89.9969458724597
426675690,52.5195870798610,-89.9968403115751
428629600,51.5495020839777,-89.9967295504337
430592450,50.5770770883585,-89.9966132360791
432564290,49.6022160930243,-89.9964909843493
434545170,48.6248230979983,-89.9963623762887
436535110,47.6447981033058,-89.9962269535683
438534170,46.6620381089748,-89.9960842146097
440542380,45.6764411150364,-89.9959336090494
442559780,44.6878991215247,-89.9957745317249
444586430,43.6963041284775,-89.9956063158663
446622350,42.7015451359371,-89.9954282250864
448667600,41.7035071439504,-89.9952394438521
450722220,40.7020751525696,-89.9950390676970
452786240,39.6971281618534,-89.9948260891654
454859720,38.6885451718674,-89.9945993846260
456942690,37.6762011826858,-89.9943576962311
459035200,36.6599671943919,-89.9940996111002
461137290,35.6397122070802,-89.9938235380678
463249010,34.6153022208580,-89.9935276776194
465370400,33.5865972358479,-89.9932099872509
467501500,32.5534572521898,-89.9928681401966
469642360,31.5157372700448,-89.9924994732327
471793030,30.4732862895987,-89.9921009239400
473953550,29.4259533110672,-89.9916689549351
476123960,28.3735803347017,-89.9911994565567
478304300,27.3160063607967,-89.9906876277993
480494640,26.2530643897000,-89.9901278247330
482695000,25.1845854218242,-89.9895133692491
484905440,24.1103934576626,-89.9888362988574
487126000,23.0303094978099,-89.9880870453932
489356730,21.9441475429886,-89.9872540086238
491597680,20.8517175940855,-89.9863229892089
493848880,19.7528236522002,-89.9852764173560
496110400,18.6472627187122,-89.9840922924027
498382270,17.5348287953754,-89.9827426963277
500664550,16.4153068844529,-89.9811916589410
502957280,15.2884759889153,-89.9793920358797
505260510,14.1541101127381,-89.9772808107236
507574280,13.0119732613641,-89.9747717983702
509898650,11.8618244424457,-89.9717439385299
512233670,10.7034146670883,-89.9680216715502
514579380,9.53648635204025,-89.9633403912046
516935830,8.36077302378986,-89.9572818093140
519303070,7.17600062683651,-89.9491434662309
521681150,5.98188544211494,-89.9376480657109
524070120,4.77813443384799,-89.9202043210584
526470030,3.56444469372421,-89.8906324015247
528880930,2.34050374314987,-89.8296627902271
531302870,1.10599370255901,-89.6312737488015
533735910,0.139655544201290,87.0109859173616
536180080,1.39618379020477,89.6941654983753
538635450,2.66449562069946,89.8359578318167
541102060,3.94480983286227,89.8865525332547
543579970,5.23750960891229,89.9124900973046
546069220,6.54299663170464,89.9282403789743
548569870,7.86168788441271,89.9388026609142
551081980,9.19401722845953,89.9463642334458
553605590,10.5404346936481,89.9520337090168
556140750,11.9014094406406,89.9564329553829
558687530,13.2774282457044,89.9599377681270
561245960,14.6689990936929,89.9627886009416
563816120,16.0766479745064,89.9651464240594
566398040,17.5009278811704,89.9671230461494
568991790,18.9424098087349,89.9687985057087
571597410,20.4016947536073,89.9702315987131
574214970,21.8794047131386,89.9714664454225
576844510,23.3761936853518,89.9725367877641
579486090,24.8927446687635,89.9734688371514
582139780,26.4297686622602,89.9742832430223
584805610,27.9880146650152,89.9749964641295
587483650,29.5682636764278,89.9756217519111
590173960,31.1713376960807,89.9761698728162
592876580,32.7980967237117,89.9766496238080
595591580,34.4494447591911,89.9770682389132
598319020,36.1263338025078,89.9774316865105
601058940,37.8297648537620,89.9777448929673
603811410,39.5607919131588,89.9780119241863
606576490,41.3205259810094,89.9782361169190
609354230,43.1101430577327,89.9784201879077
612144690,44.9308841438621,89.9785663124542
614947920,46.7840632400558,89.9786761849324
617764000,48.6710753471093,89.9787510677666
620592970,50.5933994659743,89.9787918215596
623434890,52.5526105977810,89.9787989267172
626289830,54.5503837438698,89.9787724879201
629157850,56.5885109058245,89.9787122449363
632038990,58.6689040855234,89.9786175485896
634933330,60.7936162851948,89.9784873492937
637840930,62.9648515074934,89.9783201590080
640761840,65.1849837555954,89.9781140047517
643696130,67.4565770333189,89.9778663669269
646643850,69.7824083452826,89.9775740943832
649605070,72.1654976971083,89.9772333010982
652579850,74.6091380956888,89.9768392288049
655568260,77.1169365495432,89.9763860708692
658570350,79.6928590692918,89.9758667460811
661586180,82.3412916682968,89.9752726114263
664615830,85.0671053635451,89.9745930807867
667659360,87.8757461768681,89.9738151334633
670716810,90.7733411366640,89.9729226599524
673788280,93.7668322803570,89.9718955924203
676873800,96.8641536579745,89.9707087301701
679973460,100.074454337440,89.9693301376638
683087310,103.408366412570,89.9677189170672
686215420,106.878459015401,89.9658221068704
689357850,110.499682335688,89.9635701996938
692514680,114.290136652537,89.9608706583946
695685960,118.272092387266,89.9575982636914
698871760,122.473410194742,89.9535804036453
702072160,126.929701127145,89.9485741134911
705287200,131.687566940331,89.9422290924467
708516980,136.809630695642,89.9340260436460
711761540,142.382758010940,89.9231697041856
715020960,148.531949841217,89.9083941962636
718295300,155.445149175463,89.8875881490629
721584640,163.420718833737,89.8570210400029
724889050,172.965545018571,89.8096013175743
728208580,185.021206933034,89.7304873878735
731543320,201.566687718299,89.5842012913727
734893330,227.609828864198,89.2673357238832
738258680,280.610704371872,88.3573610909939
741639440,491.353827344126,83.0299834978186
745035680,316.396795488822,-66.2158065927790
748447470,31.9930031328903,67.3767460093214
751874890,93.4872158619275,87.1984576855567
755318000,123.513347331714,88.8456378356134
758776890,142.907291433938,89.3452326843691
762251610,157.698198509163,89.5643509950430
765742240,170.191608982752,89.6803249904656
769248860,181.467138741744,89.7491832583581
772771530,192.106659677780,89.7933355963339
776310340,202.460103717228,89.8232160284302
779865350,212.758676266005,89.8442317740998
783436640,223.168971769224,89.8594176221795
787024290,233.821316456023,89.8705849197387
790628370,244.825867136979,89.8788685001800
794248950,256.282486160349,89.8850072239508
797886110,268.287318969377,89.8894968721947
801539920,280.937622849866,89.8926776772081
805210470,294.335716260846,89.8947865613567
808897830,308.592508470596,89.8959893232643
812602070,323.831149363818,89.8964010137853
816323280,340.190879353917,89.8960990068990
820061520,357.831579368477,89.8951314393329
823816890,376.939150896132,89.8935224832228
827589450,397.732356095225,89.8912754489848
831379290,420.471377977595,89.8883741371845
835186480,445.469040693825,89.8847827427102
839011110,473.105579966200,89.8804443347569
842853260,503.848543747313,89.8752777561274
846712990,538.279953234422,89.8691725922181
850590410,577.134214464701,89.8619814937464
854485570,621.351930883089,89.8535088514518
858398580,672.158257604333,89.8434938162164
862329510,731.179768722788,89.8315847321997
866278430,800.623930355402,89.8172995166105
870245440,883.564314990036,89.7999625917274
874230620,984.411989456436,89.7786002820963
878234040,1109.73241567200,89.7517595891451
882255800,1269.74406944193,89.7171753242300
886295980,1481.27000322549,89.6711144982967
890354660,1774.10354170360,89.6069624126214
894431920,2206.49160334906,89.5117827259051
898527860,2909.75597076552,89.3564039218598
902642550,4255.23619991638,89.0583245478829
906776080,7863.54498400152,88.2573750177569
910928550,49055.2141705645,79.0415444087902
915100030,11567.1426631367,-87.4236828842011
919290610,5205.40577090003,-88.8368631955858
923500380,3365.10058424814,-89.2449596744548
927729430,2489.74778455614,-89.4386708742522
931977850,1977.91866248541,-89.5516301832471
936245720,1642.00657229907,-89.6255161650065
940533130,1404.54884446261,-89.6775363695276
944840180,1227.74107296516,-89.7160878165369
949166960,1090.93744053774,-89.7457557873959
953513550,981.908142607149,-89.7692561483633
957880040,892.947275271045,-89.7882996966266
962266520,818.958340931173,-89.8040176763126
966673100,756.435860402819,-89.8171879397186
971099850,702.889473798559,-89.8283628683684
975546880,656.501265924649,-89.8379454903913
980014270,615.913157937202,-89.8462367172913
984502120,580.090147136460,-89.8534657015557
989010520,548.229631046918,-89.8598100163563
993539560,519.699633861129,-89.8654092942516
998089350,493.995724229690,-89.8703748951930
1002660000.00000,470.710433855558,-89.8747966200916
1007251500.00000,449.510976572283,-89.8787476834917
1011864100.00000,430.122887728641,-89.8822883494379
1016497800.00000,412.317803769124,-89.8854686411395
1021152700.00000,395.904161942366,-89.8883304046136
1025829000.00000,380.720050095396,-89.8909088835738
1030526600.00000,366.627696526114,-89.8932339511880
1035245800.00000,353.509159876082,-89.8953310787315
1039986500.00000,341.262809051708,-89.8972220783082
1044749000.00000,329.800673165475,-89.8989257255149
1049533300.00000,319.046161491672,-89.9004582405734
1054339500.00000,308.932313432774,-89.9018336894542
1059167700.00000,299.400318493626,-89.9030643032982
1064018100.00000,290.398306261439,-89.9041607419943
1068890600.00000,281.880336390185,-89.9051323085324
1073785400.00000,273.805608588196,-89.9059871495502
1078702700.00000,266.137742608526,-89.9067323899705
1083642500.00000,258.844178241149,-89.9073742585621
1088604900.00000,251.895695306667,-89.9079182030569
1093590000.00000,245.266023651277,-89.9083689820063
1098598000.00000,238.931413142676,-89.9087307272564
1103628800.00000,232.870413666695,-89.9090070245814
1108682800.00000,227.063525124563,-89.9092009501621
1113759800.00000,221.493057430595,-89.9093151386766
1118860200.00000,216.142840510358,-89.9093517972681
1123983800.00000,210.998134299064,-89.9093127608837
1129131000.00000,206.045428740288,-89.9091995058214
1134301700.00000,201.272333784851,-89.9090131810289
1139496100.00000,196.667449389963,-89.9087546126421
1144714200.00000,192.220305518333,-89.9084243503971
1149956300.00000,187.921202137664,-89.9080226358040
1155222400.00000,183.761199219961,-89.9075494546983
1160512600.00000,179.731996741201,-89.9070045068317
1165827000.00000,175.825914680839,-89.9063872394457
1171165800.00000,172.035803021538,-89.9056968299895
1176529000.00000,168.355021748876,-89.9049321962174
1181916700.00000,164.777350851119,-89.9040919822686
1187329200.00000,161.297020319073,-89.9031745638384
1192766400.00000,157.908590145884,-89.9021780284823
1198228500.00000,154.607010326916,-89.9011001940586
1203715600.00000,151.387500859786,-89.8999385435928
1209227900.00000,148.245601744140,-89.8986902699110
1214765400.00000,145.177092981715,-89.8973522205170
1220328200.00000,142.178004576350,-89.8959208839499
1225916600.00000,139.244596533983,-89.8943923718838
1231530500.00000,136.373318862632,-89.8927623976440
1237170100.00000,133.560821572589,-89.8910262284235
1242835600.00000,130.803904676459,-89.8891786498626
1248527000.00000,128.099548189251,-89.8872139503026
1254244500.00000,125.444872128594,-89.8851258535608
1259988100.00000,122.837116514890,-89.8829074701340
1265758100.00000,120.273671371545,-89.8805512587208
1271554500.00000,117.752006725312,-89.8780489146204
1277377400.00000,115.269712606488,-89.8753913460004
1283227000.00000,112.824469049363,-89.8725685607557
1289103300.00000,110.414056092612,-89.8695695888151
1295006600.00000,108.036303779859,-89.8663823346664
1300936900.00000,105.689132160196,-89.8629934928208
1306894400.00000,103.370521288874,-89.8593883886747
1312879100.00000,101.078501228169,-89.8555507937276
1318891300.00000,98.8111610481718,-89.8514627779616
1324931000.00000,96.5666318279817,-89.8471044568243
1330998400.00000,94.3430796569110,-89.8424537520949
1337093500.00000,92.1387046360524,-89.8374860839654
1343216500.00000,89.9517348798954,-89.8321740595112
1349367600.00000,87.7804165185385,-89.8264870389785
1355546900.00000,85.6230157000813,-89.8203906893193
1361754400.00000,83.4778035935303,-89.8138464287855
1367990400.00000,81.3430613923412,-89.8068107771936
1374254900.00000,79.2170633185520,-89.7992345845674
1380548200.00000,77.0980796279744,-89.7910620921853
1386870200.00000,74.9843676162137,-89.7822298483965
1393221200.00000,72.8741636261388,-89.7726653737738
1399601300.00000,70.7656800571373,-89.7622855304055
1406010600.00000,68.6570943764300,-89.7509945391492
1412449200.00000,66.5465451329502,-89.7386815866983
1418917300.00000,64.4321249749157,-89.7252178153116
1425415100.00000,62.3118676718751,-89.7104525718914
1431942600.00000,60.1837431426146,-89.6942087235697
1438500000.00000,58.0456474908110,-89.6762767170298
1445087400.00000,55.8953920511662,-89.6564069555361
1451705000.00000,53.7306904494671,-89.6342999549779
1458352900.00000,51.5491476817150,-89.6095934876719
1465031200.00000,49.3482452198343,-89.5818455280952
1471740200.00000,47.1253271544348,-89.5505113991576
1478479800.00000,44.8775783905354,-89.5149126217512
1485250300.00000,42.6020119205476,-89.4741938013821
1492051800.00000,40.2954402118027,-89.4272617080279
1498884500.00000,37.9544557677304,-89.3726976066233
1505748400.00000,35.5754019600670,-89.3086278341457
1512643800.00000,33.1543392972322,-89.2325274136784
1519570800.00000,30.6870154135665,-89.1409132787742
1526529400.00000,28.1688183124937,-89.0288457284119
1533520000.00000,25.5947388720454,-88.8890846065472
1540542500.00000,22.9593177003801,-88.7105822956351
1547597200.00000,20.2565979175880,-88.4756174121389
1554684300.00000,17.4800849473245,-88.1538846124147
1561803700.00000,14.6227374390236,-87.6889653608248
1568955800.00000,11.6770914012555,-86.9626045496075
1576140700.00000,8.63588883046946,-85.6784757344165
1583358400.00000,5.49544946687844,-82.8284302375749
1590609200.00000,2.29022017026256,-71.5403820628413
1597893200.00000,1.46073210851812,58.2503355361384
1605210500.00000,4.87523454527643,80.3502732385099
1612561400.00000,8.58177097013372,84.1701032858465
1619945900.00000,12.4906493639443,85.7154536695049
1627364200.00000,16.6152649027358,86.5393038907816
1634816500.00000,20.9809293169052,87.0418957011436
1642302900.00000,25.6200377079399,87.3721145121163
1649823700.00000,30.5724961999752,87.5975430857758
1657378800.00000,35.8875657678037,87.7527769493797
1664968600.00000,41.6268383120383,87.8567430022203
1672593100.00000,47.8687286904691,87.9198637317115
1680252500.00000,54.7153361950628,87.9472243051069
1687947000.00000,62.3032937414143,87.9398429201901
1695676700.00000,70.8216314453473,87.8947476802134
1703441900.00000,80.5427762037884,87.8038681621414
1711242500.00000,91.8798349991339,87.6510736414239
1719079000.00000,105.500960296757,87.4053399239006
1726951300.00000,122.581453455620,87.0042914062014
1734859600.00000,145.436837867034,86.3096460455533
1742804200.00000,179.431710401122,84.9623366856550
1750785100.00000,240.572042101828,81.7520001040754
1758802600.00000,402.997526824849,69.9205666962961
1766856800.00000,598.824563614547,-13.8467935711686
1774947900.00000,117.172313521764,-47.5472956483511
1783076100.00000,33.5356671368928,29.5443348881656
1791241400.00000,73.8036956856623,76.1753912797183
1799444200.00000,113.494744317398,82.9396484359307
1807684500.00000,150.451938822134,85.0120139588181
1815962600.00000,188.817691556214,85.8175320886404
1824278500.00000,232.046836244539,86.1007244003163
1832632600.00000,283.988741860319,86.0876703989974
1841024900.00000,350.126513374982,85.8419912804565
1849455600.00000,439.666518275859,85.3432995721164
1857925000.00000,570.331276118658,84.4814119529406
1866433100.00000,782.049724163549,82.9617591471580
1874980200.00000,1188.01267426414,79.9071375445439
1883566400.00000,2270.89251436716,71.4210300074261
1892191900.00000,7253.03394096859,12.6218501476677
1900857000.00000,2769.41623299753,-68.9177787199243
1909561700.00000,1432.30127295522,-79.5945346773139
1918306300.00000,971.854446336633,-83.1335408271829
1927091000.00000,741.338435469751,-84.8740049705106
1935915800.00000,603.004197202460,-85.9017830956546
1944781100.00000,510.656435339979,-86.5763915395596
1953687000.00000,444.521210765160,-87.0507190837294
1962633600.00000,394.735562917567,-87.4006713779825
1971621200.00000,355.833114744069,-87.6681471480206
1980650000.00000,324.540695538654,-87.8781347639087
1989720200.00000,298.778833782309,-88.0464439470079
1998831800.00000,277.162993472388,-88.1835543908536
2007985200.00000,258.735545292256,-88.2966780818440
2017180500.00000,242.812944831070,-88.3909347617467
2026417900.00000,228.894089243954,-88.4700532638955
2035697700.00000,216.603256545304,-88.5368093329281
2045019900.00000,205.653077898600,-88.5933069086831
2054384800.00000,195.819997382136,-88.6411656918547
2063792600.00000,186.927431291803,-88.6816485342069
2073243400.00000,178.834041619261,-88.7157507313616
2082737600.00000,171.425289897527,-88.7442627736359
2092275200.00000,164.607353453860,-88.7678162419416
2101856500.00000,158.302629496898,-88.7869173147185
2111481700.00000,152.446354222447,-88.8019718219497
2121151000.00000,146.983995250204,-88.8133035589078
2130864500.00000,141.869326256980,-88.8211687619372
2140622500.00000,137.062853147053,-88.8257664496734
2150425200.00000,132.530611251561,-88.8272467861175
2160272800.00000,128.243243288354,-88.8257172660830
2170165500.00000,124.175157863984,-88.8212465982139
2180103500.00000,120.303978325770,-88.8138687590993
2190087000.00000,116.610001951130,-88.8035844224449
2200116200.00000,113.075799309945,-88.7903626534411
2210191400.00000,109.685863828574,-88.7741408754051
2220312600.00000,106.426361454168,-88.7548250393558
2230480300.00000,103.284810465802,-88.7322874306392
2240694500.00000,100.250001329836,-88.7063660175516
2250955400.00000,97.3117066869538,-88.6768603258689
2261263400.00000,94.4606263800754,-88.6435285603787
2271618600.00000,91.6882155749298,-88.6060824508443
2282021100.00000,88.9865919640805,-88.5641812223379
2292471400.00000,86.3484410605961,-88.5174240522591
2302969400.00000,83.7669295986882,-88.4653407114007
2313515600.00000,81.2356350646579,-88.4073800242106
2324110000.00000,78.7484793850780,-88.3428956215341
2334753000.00000,76.2996658254731,-88.2711279808339
2345444700.00000,73.8836291245528,-88.1911827432000
2356185400.00000,71.4949779906005,-88.1020026254152
2366975200.00000,69.1284490162926,-88.0023327364989
2377814500.00000,66.7788591942163,-87.8906760492386
2388703400.00000,64.4410611959290,-87.7652370235184
2399642100.00000,62.1098947696109,-87.6238474809776
2410631000.00000,59.7801425599647,-87.4638714424357
2421670100.00000,57.4464820650354,-87.2820776351600
2432759900.00000,55.1034364488122,-87.0744710068780
2443900400.00000,52.7453286630336,-86.8360622898296
2455091900.00000,50.3662226739781,-86.5605525548261
2466334700.00000,47.9598779250814,-86.2398915323091
2477628900.00000,45.5196938331978,-85.8636474036509
2488974900.00000,43.0386710797888,-85.4180909637089
2500372900.00000,40.5093747435900,-84.8848311638410
2511823000.00000,37.9239457029768,-84.2387304397748
2523325600.00000,35.2741655804490,-83.4446178510768
2534880800.00000,32.5516557519599,-82.4519330460228
2546489000.00000,29.7483504999010,-81.1856436584200
2558150300.00000,26.8575153973138,-79.5301303364981
2569865000.00000,23.8759626997054,-77.2990789463136
2581633400.00000,20.8090070737390,-74.1759196407255
2593455600.00000,17.6821630914235,-69.5890428613815
2605332000.00000,14.5708071225658,-62.4413251462802
2617262800.00000,11.6799341881617,-50.5773542377377
2629248200.00000,9.54117278217563,-30.5181013269254
2641288500.00000,9.18759460730164,-2.08417472884033
2653383900.00000,11.3146726883182,23.8420544109727
2665534800.00000,15.4288420454899,40.1922742370338
2677741200.00000,20.9241126149838,49.5234859513876
2690003600.00000,27.6006272010151,54.8927826004059
2702322100.00000,35.5310426010489,57.9358192380214
2714697100.00000,44.9735353160809,59.4285456768418
2727128700.00000,56.3794336641438,59.6940601092349
2739617200.00000,70.4709509383469,58.7629956226526
2752162900.00000,88.3919876223646,56.3761300350161
2764766100.00000,111.890774162097,51.8212549513735
2777427000.00000,142.940852758196,43.4774081870908
2790145900.00000,178.445433978559,28.0770535847869
2802923000.00000,187.558920757268,3.15037525849136
2815758600.00000,134.250200166227,-19.4392923974924
2828653000.00000,71.3040608978788,-16.5451558461824
2841606400.00000,56.5173508602923,29.3299260737730
2854619200.00000,98.2233813269131,54.8501328380263
2867691600.00000,165.151077408905,57.0588675587227
2880823800.00000,261.318084159273,50.0054455907866
2894016200.00000,398.604500407266,33.8952428080947
2907268900.00000,531.704219544621,6.20632506454432
2920582400.00000,525.389295625567,-24.4965340625943
2933956800.00000,430.756249611170,-45.2253138276369
2947392500.00000,347.820211659145,-57.0569156058415
2960889700.00000,289.412670422950,-64.0990078893260
2974448700.00000,248.279239352376,-68.6212483580625
2988069800.00000,218.213409430127,-71.7184389232455
3001753300.00000,195.368289984531,-73.9460241999823
3015499400.00000,177.414649838229,-75.6076086784065
3029308500.00000,162.901691267317,-76.8808297920943
3043180800.00000,150.891074775959,-77.8757259464149
3057116700.00000,140.753276567733,-78.6637309218542
3071116400.00000,132.051827879956,-79.2930244714586
3085180100.00000,124.475180192096,-79.7971264788280
3099308300.00000,117.795260557247,-80.1999423981619
3113501200.00000,111.841369827995,-80.5188509085825
3127759100.00000,106.483177360218,-80.7666543911332
3142082200.00000,101.619517377000,-80.9528619300097
3156471000.00000,97.1705818864977,-81.0845318607257
3170925700.00000,93.0725796992246,-81.1668573376635
3185446500.00000,89.2738821306291,-81.2035664082552
3200033800.00000,85.7322422268756,-81.1971960143473
3214688000.00000,82.4127436975812,-81.1492870997299
3229409200.00000,79.2862725876475,-81.0605089100813
3244197900.00000,76.3283615365680,-80.9307449952856
3259054300.00000,73.5183101679402,-80.7591339056169
3273978700.00000,70.8385043058223,-80.5440845336268
3288971500.00000,68.2738953110462,-80.2832617421660
3304032900.00000,65.8115952613549,-79.9735465043360
3319163300.00000,63.4405652789527,-79.6109768504936
3334362900.00000,61.1513856699779,-79.1906560226049
3349632200.00000,58.9360848242580,-78.7066417938634
3364971400.00000,56.7880263979160,-78.1518044985890
3380380900.00000,54.7018509624434,-77.5176579796584
3395860900.00000,52.6734653853621,-76.7941629040354
3411411800.00000,50.7000892127735,-75.9695060684644
3427033900.00000,48.7803558487161,-75.0298606126297
3442727600.00000,46.9144733065080,-73.9591408716200
3458493100.00000,45.1044627987462,-72.7387993042146
3474330800.00000,43.3544749193604,-71.3476956181043
3490241100.00000,41.6711873336702,-69.7621557100348
3506224200.00000,40.0642933130364,-67.9563453428488
3522280500.00000,38.5470552853968,-65.9031944472303
3538410300.00000,37.1368818104892,-63.5761588720737
3554614000.00000,35.8558317983429,-60.9521871164348
3570891900.00000,34.7308774278419,-58.0162496140951
3587244300.00000,33.7936638112928,-54.7675529177508
3603671700.00000,33.0794096994673,-51.2270451811282
3620174200.00000,32.6245843599143,-47.4448262852863
3636752300.00000,32.4630879715589,-43.5049586267448
3653406400.00000,32.6209519048423,-39.5245262971481
3670136700.00000,33.1100212112500,-35.6446118870318
3686943600.00000,33.9212937467682,-32.0134630210828
3703827500.00000,35.0185639369311,-28.7651641204346
3720788700.00000,36.3324679229687,-25.9982618974300
3737827500.00000,37.7546268474958,-23.7564099883550
3754944400.00000,39.1320234286141,-22.0075122499577
3772139700.00000,40.2644512162745,-20.6099045185820
3789413700.00000,40.9168409896817,-19.2415729543189
3806766900.00000,40.8868179176292,-17.2479422600620
3824199500.00000,40.2585608318856,-13.3687664970400
3841711900.00000,40.1902240191577,-5.70073584638773
3859304500.00000,44.3449583554357,5.72822240800051
3876977700.00000,57.4688135133694,13.6240640411314
3894731800.00000,77.6942212713428,11.2015068041664
3912567200.00000,95.6956848999297,1.59003200562698
3930484300.00000,105.496290717075,-9.36943643203062
3948483500.00000,108.413424151565,-18.8329966218393
3966565000.00000,107.610320560819,-26.3983170841499
3984729400.00000,105.121714001558,-32.4165406770776
4002977000.00000,101.934257357490,-37.2797983657597
4021308100.00000,98.4981668274579,-41.2794417474754
4039723100.00000,95.0227773827894,-44.6159716122990
4058222500.00000,91.6092521891067,-47.4279727170998
4076806600.00000,88.3075725624683,-49.8141019151517
4095475800.00000,85.1417448877607,-51.8470549134164
4114230500.00000,82.1216804527777,-53.5821079095705
4133071100.00000,79.2492538864190,-55.0623826424662
4151998000.00000,76.5216598617701,-56.3221914466383
4171011500.00000,73.9333887056610,-57.3892401832300
4190112100.00000,71.4774549597445,-58.2861411256395
4209300200.00000,69.1461717848026,-59.0314860145744
4228576200.00000,66.9316424833787,-59.6406368850213
4247940400.00000,64.8260737623942,-60.1263231494137
4267393300.00000,62.8219628829199,-60.4990994583484
4286935200.00000,60.9122024856620,-60.7677050138345
4306566700.00000,59.0901329067600,-60.9393475280068
4326288100.00000,57.3495484405326,-61.0199226794896
4346099700.00000,55.6846896660279,-61.0141953492813
4366002100.00000,54.0902057978675,-60.9259285599170
4385995700.00000,52.5611171457095,-60.7579836201609
4406080800.00000,51.0927587842640,-60.5123827324252
4426257900.00000,49.6807243749264,-60.1903353851363
4446527300.00000,48.3208003296390,-59.7922240621275
4466889600.00000,47.0089024048700,-59.3175429116062
4487345200.00000,45.7410019113709,-58.7647718158948
4507894400.00000,44.5130622912944,-58.1311781369220
4528537700.00000,43.3209682517576,-57.4124958509063
4549275600.00000,42.1604771709230,-56.6024607198210
4570108400.00000,41.0271900523897,-55.6921257328607
4591036600.00000,39.9165775618242,-54.6688493688042
4612060700.00000,38.8241110674573,-53.5148341472313
4633181000.00000,37.7455864729804,-52.2049700237791
4654398000.00000,36.6778248563024,-50.7036733254342
4675712300.00000,35.6200920550391,-48.9602581774375
4697124100.00000,34.5769007696171,-46.9022976910866
4718633900.00000,33.5635150128720,-44.4265772948892
4740242300.00000,32.6167378191662,-41.3885875288618
4761949600.00000,31.8158168454844,-37.5964319985972
4783756400.00000,31.3215523423611,-32.8303113807870
4805663000.00000,31.4421276703120,-26.9448731046612
4827669900.00000,32.7150813980960,-20.1553018110887
4849777600.00000,35.9161484052500,-13.5106519105188
4871986500.00000,41.7588646014946,-9.06871975260660
4894297100.00000,50.0292666911798,-8.96580100022921
4916709900.00000,58.5726326373698,-13.6729317692334
4939225400.00000,64.1584095974696,-21.2038331318110
4961843900.00000,65.5890327684981,-28.7043754063052
4984566000.00000,64.2344030129681,-34.6040355904886
5007392200.00000,61.7857862305668,-38.7526458870465
5030322900.00000,59.1808791749339,-41.5443276222034
5053358600.00000,56.7745272938048,-43.3978004381966
5076499800.00000,54.6524040513966,-44.6233500920035
5099747000.00000,52.8016675424790,-45.4282005970362
5123100600.00000,51.1813517248900,-45.9465819266066
5146561200.00000,49.7478124508116,-46.2650184865289
5170129200.00000,48.4626320032732,-46.4394304497104
5193805200.00000,47.2942017087720,-46.5059757109268
5217589500.00000,46.2172154036085,-46.4878366076290
5241482800.00000,45.2116338979939,-46.3994651020571
5265485500.00000,44.2616576954205,-46.2492691572288
5289598100.00000,43.3548476797004,-46.0413034333658
5313821100.00000,42.4814330833863,-45.7763353653982
5338155100.00000,41.6337911496172,-45.4524869587969
5362600500.00000,40.8060595213311,-45.0655806350605
5387157800.00000,39.9938805349404,-44.6092574197381
5411827600.00000,39.1942559340012,-44.0749359734932
5436610400.00000,38.4055208776464,-43.4515927499475
5461506600.00000,37.6274467724437,-42.7254221638158
5486516900.00000,36.8615087621818,-41.8793549824171
5511641700.00000,36.1113725813379,-40.8924950236546
5536881500.00000,35.3836950220698,-39.7395299595570
5562236900.00000,34.6893526442804,-38.3903324317152
5587708500.00000,34.0453049342995,-36.8101119725673
5613296700.00000,33.4773035816342,-34.9609628380409
5639002000.00000,33.0236849306270,-32.8062311154309
5664825100.00000,32.7402763680837,-30.3201983532572
5690766500.00000,32.7058482065266,-27.5064781017043
5716826600.00000,33.0259453788594,-24.4280710653756
5743006100.00000,33.8300154485516,-21.2471008178396
5769305400.00000,35.2526277122669,-18.2590943411055
5795725200.00000,37.3874019825507,-15.8885618294890
5822266000.00000,40.2093950806245,-14.6082587026014
5848928300.00000,43.4886948979702,-14.7788047971515
5875712700.00000,46.7639746192011,-16.4723977358860
5902619800.00000,49.4619046591343,-19.3944548832577
5929650000.00000,51.1453437380985,-22.9857181988918
5956804100.00000,51.7027323135420,-26.6542418830032
5984082500.00000,51.3193930674889,-29.9729329918299
6011485800.00000,50.3044599916006,-32.7351103437555
6039014700.00000,48.9426953781141,-34.9012858023814
6066669500.00000,47.4363947536573,-36.5206306321221
6094451100.00000,45.9081796935430,-37.6735140000641
6122359800.00000,44.4237398822758,-38.4410886672347
6150396400.00000,43.0136577931365,-38.8930323223522
6178561300.00000,41.6887949713704,-39.0845437510414
6206855200.00000,40.4498082041414,-39.0571867170488
6235278700.00000,39.2926773784862,-38.8409139962509
6263832400.00000,38.2117988976696,-38.4561497232745
6292516800.00000,37.2017240613802,-37.9155780056984
6321332600.00000,36.2581813619665,-37.2255599087156
6350280300.00000,35.3787435437865,-36.3872674925002
6379360600.00000,34.5633913072707,-35.3976962165497
6408574000.00000,33.8150769996949,-34.2507195707534
6437921300.00000,33.1403539904515,-32.9384696277167
6467402900.00000,32.5501162802289,-31.4533487991740
6497019500.00000,32.0603477478570,-29.7910849967387
6526771800.00000,31.6927380966480,-27.9552622219317
6556660300.00000,31.4748110103658,-25.9635737187609
6586685700.00000,31.4389556627824,-23.8555069188892
6616848500.00000,31.6195378004457,-21.7001003046816
6647149500.00000,32.0471591720299,-19.6006189756042
6677589300.00000,32.7395640736981,-17.6917070563805
6708168500.00000,33.6899812265802,-16.1247370117805
6738887600.00000,34.8558769709801,-15.0407567101422
6769747500.00000,36.1534422113418,-14.5369234773992
6800748700.00000,37.4637377000430,-14.6381477837813
6831891800.00000,38.6529730239629,-15.2863540210493
6863177600.00000,39.6019971325053,-16.3532083554944
6894606600.00000,40.2330669719028,-17.6714481740574
6926179600.00000,40.5221155423164,-19.0716809598387
6957897100.00000,40.4931865149465,-20.4110887402034
6989759900.00000,40.2013561437866,-21.5872498265443
7021768600.00000,39.7138647106566,-22.5384483085471
7053923900.00000,39.0960793626871,-23.2360853455924
7086226400.00000,38.4039907445994,-23.6747726582085
7118676900.00000,37.6819020667281,-23.8634754491970
7151276000.00000,36.9631169026144,-23.8189572982330
7184024300.00000,36.2718940296649,-23.5615276895783
7216922600.00000,35.6256475676039,-23.1125915414465
7249971600.00000,35.0369022714836,-22.4934563028051
7283171900.00000,34.5148587257966,-21.7249418082704
7316524200.00000,34.0665481558587,-20.8275141071452
7350029300.00000,33.6976407750777,-19.8217037078610
7383687800.00000,33.4129365819730,-18.7287262538638
7417500400.00000,33.2165639681785,-17.5711445723000
7451467900.00000,33.1119142856502,-16.3734856698480
7485591000.00000,33.1013012402377,-15.1626198234499
7519870300.00000,33.1853671425597,-13.9677548093541
7554306500.00000,33.3622998115959,-12.8198147343253
7588900500.00000,33.6269606689746,-11.7500886592330
7623652900.00000,33.9701166306722,-10.7881342566176
7658564400.00000,34.3780234588594,-9.95913666262213
7693635800.00000,34.8325878775664,-9.28115551113240
7728867800.00000,35.3122921666285,-8.76283701725002
7764261200.00000,35.7938471721168,-8.40217696485499
7799816600.00000,36.2543548580527,-8.18670064382523
7835534900.00000,36.6735453177754,-8.09508071288322
7871416700.00000,37.0356487904721,-8.09982961020080
7907462800.00000,37.3305114702073,-8.17048308925519
7943674000.00000,37.5538424056494,-8.27663675110921
7980051000.00000,37.7066694709701,-8.39037164889733
8016594600.00000,37.7942874546255,-8.48783587089860
8053305600.00000,37.8249809313987,-8.54999957542669
8090184700.00000,37.8087971501457,-8.56274230154197
8127232600.00000,37.7565195458555,-8.51650083732997
8164450200.00000,37.6789023680046,-8.40568836268527
8201838300.00000,37.5861619350029,-8.22804723764931
8239397500.00000,37.4876751786669,-7.98403511987146
8277128800.00000,37.3918250553787,-7.67629556162378
8315032800.00000,37.3059409293863,-7.30922246252062
8353110400.00000,37.2362910421567,-6.88860844119925
8391362400.00000,37.1880918418512,-6.42135580318176
8429789600.00000,37.1655227223450,-5.91522023844638
8468392700.00000,37.1717404693199,-5.37856639016272
8507172600.00000,37.2088833195618,-4.82011787974471
8546130100.00000,37.2780796552822,-4.24868980798780
8585266000.00000,37.3794763918304,-3.67290111726609
8624581100.00000,37.5122710248008,-3.10088123414228
8664076300.00000,37.6747938490181,-2.53997753327686
8703752300.00000,37.8646052656795,-1.99649234464402
8743610000.00000,38.0786492812174,-1.47546663541665
8783650200.00000,38.3134273555661,-0.980533918229966
8823873800.00000,38.5652019810947,-0.513859668850664
8864281600.00000,38.8302153163757,-0.0761734225934600
8904874400.00000,39.1048998817796,0.333107600451136
8945653200.00000,39.3860695080448,0.715674669957276
8986618600.00000,39.6710721976390,1.07406253100246
9027771700.00000,39.9578929776818,1.41134783213449
9069113200.00000,40.2451969485452,1.73083830689955
9110644000.00000,40.5323164437506,2.03577968870942
9152365000.00000,40.8191775380116,2.32910514746825
9194277100.00000,41.1061851052349,2.61324496531871
9236381100.00000,41.3940715702902,2.89001195436797
9278677900.00000,41.6837301353305,3.16056534492650
9321168400.00000,41.9760531675488,3.42545408446705
9363853500.00000,42.2717909337729,3.68472796458764
9406734100.00000,42.5714385701190,3.93810334646316
9449811000.00000,42.8751823461607,4.18515891789372
9493085200.00000,43.1828876641921,4.42553908161046
9536557500.00000,43.4941552451878,4.65913560856265
9580229000.00000,43.8084145357874,4.88622712376731
9624100400.00000,44.1250636809485,5.10755271075333
9668172700.00000,44.4436209152542,5.32431291784901
9712446800.00000,44.7638774649546,5.53809461655942
9756923700.00000,45.0860261924964,5.75073151213027
9801604300.00000,45.4107470301268,5.96411828645800
9846489500.00000,45.7392401702829,6.18000296445456
9891580200.00000,46.0732076106850,6.39978419245189
9936877400.00000,46.4147737077021,6.62433654356218
9982382100.00000,46.7663756033943,6.85388177923977
10028095000.0000,47.1306141915524,7.08791882272866
10074017000.0000,47.5100998296357,7.32521214169428
10120150000.0000,47.9073000611081,7.56383640107296
10166494000.0000,48.3243954094311,7.80127009969753
10213050000.0000,48.7631627685424,8.03452388150296
10259820000.0000,49.2248791926853,8.26029506546577
10306803000.0000,49.7102581818907,8.47513489008428
10354002000.0000,50.2194162934579,8.67561843104050
10401417000.0000,50.7518636727316,8.85851061503565
10449048000.0000,51.3065312439525,9.02091866055145
10496899000.0000,51.8818228823020,9.16042549163186
10544968000.0000,52.4756983758364,9.27519782531707
10593257000.0000,53.0857814086985,9.36406287299067
10641767000.0000,53.7094974136756,9.42654601994540
10690500000.0000,54.3442205853706,9.46286718552188
10739456000.0000,54.9874376407233,9.47389097824290
10788636000.0000,55.6369028381803,9.46103108681711
10838041000.0000,56.2907769874261,9.42611699029690
10887672000.0000,56.9477287590809,9.37123074950322
10937531000.0000,57.6069939372126,9.29853062295261
10987618000.0000,58.2683818533452,9.21007990739642
11037934000.0000,58.9322321400156,9.10769725104363
11088481000.0000,59.5993225971412,8.99284417898110
11139259000.0000,60.2707565387860,8.86655715392211
11190270000.0000,60.9478330795845,8.72942450629919
11241515000.0000,61.6319210474097,8.58160466845908
11292994000.0000,62.3243485608828,8.42287410921690
11344709000.0000,63.0263154307211,8.25269508109200
11396660000.0000,63.7388330966007,8.07029075934373
11448850000.0000,64.4626856115900,7.87472084934786
11501278000.0000,65.1984131648317,7.66494970579331
11553947000.0000,65.9463162707189,7.43990288760997
11606857000.0000,66.7064701894337,7.19851099067487
11660009000.0000,67.4787431999079,6.93973913877486
11713404000.0000,68.2628199319617,6.66260341252923
11767044000.0000,69.0582240366950,6.36617593365309
11820930000.0000,69.8643269446374,6.04958362759533
11875062000.0000,70.6803532993376,5.71200357455044
11929443000.0000,71.5053766976458,5.35265977149108
11984072000.0000,72.3383040498995,4.97082474626451
12038951000.0000,73.1778644428366,4.56582701113435
12094082000.0000,74.0225930835274,4.13706550550234
12149466000.0000,74.8708254809319,3.68402883167661
12205102000.0000,75.7206979279530,3.20631732813253
12260994000.0000,76.5701642401207,2.70366347605533
12317142000.0000,77.4170171600776,2.17594959797740
12373547000.0000,78.2589278761789,1.62321794547877
12430210000.0000,79.0934818129769,1.04567346671273
12487132000.0000,79.9182320881136,0.443677263537388
12544315000.0000,80.7307404927354,-0.182268036079159
12601760000.0000,81.5286160468198,-0.831539784892970
12659469000.0000,82.3095532704505,-1.50342228925997
12717441000.0000,83.0713512308171,-2.19713599672730
12775679000.0000,83.8119242410191,-2.91186787899167
12834183000.0000,84.5293016452048,-3.64679873118921
12892956000.0000,85.2216128084605,-4.40112682091384
12951997000.0000,85.8870669073566,-5.17408515792270
13011309000.0000,86.5239167483473,-5.96495169040885
13070893000.0000,87.1304242665756,-6.77305003958313
13130750000.0000,87.7048214044663,-7.59774197721695
13190880000.0000,88.2452768738259,-8.43841149126480
13251286000.0000,88.7498669945921,-9.29443578080320
13311969000.0000,89.2165598337839,-10.1651563148827
13372929000.0000,89.6432175605254,-11.0498398307469
13434169000.0000,90.0276213520481,-11.9476381284994
13495689000.0000,90.3675201994572,-12.8575525729641
13557490000.0000,90.6606960607404,-13.7784058138718
13619575000.0000,90.9050616374948,-14.7088265031086
13681944000.0000,91.0987526009513,-15.6472561106988
13744599000.0000,91.2402285186221,-16.5919678370279
13807541000.0000,91.3283528431765,-17.5411119997034
13870770000.0000,91.3624403560702,-18.4927696694735
13934290000.0000,91.3422739778788,-19.4450162355335
13998100000.0000,91.2680738804324,-20.3959777653354
14062203000.0000,91.1404375610805,-21.3438736735538
14126599000.0000,90.9602622316036,-22.2870427527361
14191290000.0000,90.7286644509557,-23.2239454932810
14256277000.0000,90.4469052036333,-24.1531482558121
14321561000.0000,90.1163465300618,-25.0733013069741
14387145000.0000,89.7384280758143,-25.9831010920887
14453029000.0000,89.3146682670987,-26.8812699846996
14519215000.0000,88.8466847645356,-27.7665334559957
14585704000.0000,88.3362175431689,-28.6376157065257
14652497000.0000,87.7851542206304,-29.4932434800316
14719596000.0000,87.1955430503692,-30.3321614485740
14787003000.0000,86.5695935966126,-31.1531514069407
14854718000.0000,85.9096613956440,-31.9550550807448
14922743000.0000,85.2182255786582,-32.7367941646109
14991080000.0000,84.4978522014295,-33.4973842927240
15059730000.0000,83.7511536740168,-34.2359470172318
15128694000.0000,82.9807511265383,-34.9517117426483
15197974000.0000,82.1892458888103,-35.6440118852442
15267571000.0000,81.3791850881758,-36.3122854930254
15337487000.0000,80.5530444902793,-36.9560630061398
15407723000.0000,79.7132118577097,-37.5749645378551
15478281000.0000,78.8619709001484,-38.1686918440836
15549161000.0000,78.0014874051635,-38.7370242970347
15620367000.0000,77.1338016894325,-39.2798079090255
15691898000.0000,76.2608127090703,-39.7969480972472
15763757000.0000,75.3842751470005,-40.2883922954206
15835945000.0000,74.5058018382548,-40.7541156175298
15908464000.0000,73.6268656854731,-41.1941025034696
15981315000.0000,72.7488196051593,-41.6083331948133
16054499000.0000,71.8729155857420,-41.9967716564153
16128019000.0000,71.0003217246055,-42.3593574640808
16201875000.0000,70.1321472734795,-42.6960094751678
16276069000.0000,69.2694559151815,-43.0066252340068
16350603000.0000,68.4132765228051,-43.2910895663437
16425479000.0000,67.5646113904944,-43.5492831574549
16500697000.0000,66.7244370298492,-43.7810857070157
16576260000.0000,65.8937025909719,-43.9863907014782
16652169000.0000,65.0733295921375,-44.1650980510563
16728425000.0000,64.2642068166167,-44.3171247407079
16805031000.0000,63.4671889726393,-44.4424001261680
16881987000.0000,62.6830986344045,-44.5408650805607
16959296000.0000,61.9127252735278,-44.6124693757554
17036959000.0000,61.1568334217471,-44.6571692365486
17114978000.0000,60.4161623592832,-44.6749229621820
17193353000.0000,59.6914378608554,-44.6656894013092
17272088000.0000,58.9833811914748,-44.6294315663810
17351183000.0000,58.2927175685546,-44.5661127335018
17430641000.0000,57.6201832899442,-44.4757020502882
17510462000.0000,56.9665428066209,-44.3581863726913
17590649000.0000,56.3325910570304,-44.2135735900132
17671203000.0000,55.7191633845467,-44.0419116595388
17752126000.0000,55.1271390152769,-43.8432994383917
17833420000.0000,54.5574405815282,-43.6179078396859
17915086000.0000,54.0110339517989,-43.3659984720395
17997126000.0000,53.4889235569637,-43.0879339043748
18079541000.0000,52.9921420900154,-42.7841961515649
18162334000.0000,52.5217490782915,-42.4553971799751
18245506000.0000,52.0788257197103,-42.1022834267291
18329059000.0000,51.6644690667765,-41.7257471426750
18412994000.0000,51.2797982244761,-41.3268290046034
18497314000.0000,50.9259559061306,-40.9067345540705
18582020000.0000,50.6041108441378,-40.4668379622005
18667114000.0000,50.3154632831431,-40.0087064752211
18752598000.0000,50.0612425008953,-39.5341216393469
18838473000.0000,49.8427056897249,-39.0450965018031
18924742000.0000,49.6611197653368,-38.5439039167021
19011405000.0000,49.5177573838556,-38.0330959012761
19098465000.0000,49.4138664710745,-37.5155187056454
19185924000.0000,49.3506523719720,-36.9943248845781
19273784000.0000,49.3292386873741,-36.4729759850876
19362045000.0000,49.3506456202863,-35.9552376263344
19450711000.0000,49.4157436406247,-35.4451664763900
19539783000.0000,49.5252211944998,-34.9470879226269
19629263000.0000,49.6795391711134,-34.4655617591052
19719153000.0000,49.8788889531425,-34.0053447170720
19809454000.0000,50.1231473996888,-33.5713350857181
19900169000.0000,50.4118345397234,-33.1685200498569
19991299000.0000,50.7440639438666,-32.8019060464594
20082847000.0000,51.1185055608956,-32.4764497184166
20174814000.0000,51.5333388356940,-32.1969810946767
20267202000.0000,51.9862196915585,-31.9681243665197
20360013000.0000,52.4742452887400,-31.7942218838062
20453249000.0000,52.9939313131607,-31.6792488060833
20546912000.0000,53.5411874152518,-31.6267384172929
20641004000.0000,54.1113215854141,-31.6397058685373
20735526000.0000,54.6990379845862,-31.7205762181903
20830482000.0000,55.2984631832291,-31.8711218477138
20925873000.0000,55.9031910159828,-32.0924031589596
21021700000.0000,56.5063407476765,-32.3847226295110
21117966000.0000,57.1006448671974,-32.7475886356801
21214673000.0000,57.6785541457268,-33.1796973214189
21311823000.0000,58.2323719541953,-33.6789216361473
21409418000.0000,58.7543941231765,-34.2423301218563
21507459000.0000,59.2370804664372,-34.8662084114175
21605950000.0000,59.6732193487769,-35.5461180988177
21704892000.0000,60.0561054503574,-36.2769601685478
21804286000.0000,60.3797051171770,-37.0530582197701
21904136000.0000,60.6388034275719,-37.8682636764475
22004443000.0000,60.8291353230652,-38.7160620428855
22105210000.0000,60.9474763901915,-39.5896953164470
22206438000.0000,60.9917077472966,-40.4822811212809
22308129000.0000,60.9608301946805,-41.3869322600809
22410287000.0000,60.8549523368589,-42.2968718885208
22512912000.0000,60.6752348082736,-43.2055349707140
22616007000.0000,60.4238030129900,-44.1066543454032
22719574000.0000,60.1036404096753,-44.9943357655469
22823615000.0000,59.7184560759362,-45.8631166908809
22928133000.0000,59.2725529739904,-46.7079989426467
23033129000.0000,58.7706812692114,-47.5244733698023
23138606000.0000,58.2179071678520,-48.3085290494312
23244567000.0000,57.6194783155635,-49.0566443150983
23351012000.0000,56.9807187303964,-49.7657678446906
23457945000.0000,56.3069179615438,-50.4332960087038
23565368000.0000,55.6032579561968,-51.0570383654028
23673282000.0000,54.8747397174415,-51.6351799963288
23781691000.0000,54.1261421860481,-52.1662433421548
23890596000.0000,53.3619773809637,-52.6490503162139
24000000000.0000,52.5864790108261,-53.0826817140342

==> data/Balun/peec_8781_1000.txt <==
frequency,Zmag,Zphase,Jdofs,Phidofs
250000000.000000,170.398170677835,-89.9923722679723,5588,3133
251144842.631137,169.326858621157,-89.9923058249749,5588,3133
252294927.920875,168.258716486815,-89.9922384766729,5588,3133
253450279.877289,167.193716081750,-89.9921702054943,5588,3133
254610922.618397,166.131829288702,-89.9921009934372,5588,3133
255776880.372664,165.073027862099,-89.9920308220688,5588,3133
256948177.479504,164.017283603835,-89.9919596724738,5588,3133
258124838.389791,162.964568198039,-89.9918875251950,5588,3133
259306887.666367,161.914853262913,-89.9918143604004,5588,3133
260494349.984559,160.868110496495,-89.9917401576687,5588,3133
261687250.132690,159.824311402563,-89.9916648960661,5588,3133
262885613.012598,158.783427516871,-89.9915885540981,5588,3133
264089463.640155,157.745430279895,-89.9915111097413,5588,3133
265298827.145793,156.710291071034,-89.9914325403550,5588,3133
266513728.775022,155.677981190508,-89.9913528227813,5588,3133
267734193.888962,154.648471985237,-89.9912719331320,5588,3133
268960247.964872,153.621734567838,-89.9911898469398,5588,3133
270191916.596678,152.597740061058,-89.9911065390990,5588,3133
271429225.495512,151.576459546782,-89.9910219837983,5588,3133
272672200.490248,150.557863913855,-89.9909361545121,5588,3133
273920867.528036,149.541924125446,-89.9908490240256,5588,3133
275175252.674853,148.528610892426,-89.9907605642954,5588,3133
276435382.116037,147.517894981800,-89.9906707466051,5588,3133
277701282.156842,146.509746951622,-89.9905795414046,5588,3133
278972979.222981,145.504137356768,-89.9904869181955,5588,3133
280250499.861180,144.501036585866,-89.9903928457984,5588,3133
281533870.739735,143.500414924688,-89.9902972920204,5588,3133
282823118.649063,142.502242593055,-89.9902002238087,5588,3133
284118270.502265,141.506489668686,-89.9901016071371,5588,3133
285419353.335689,140.513126135962,-89.9900014069965,5588,3133
286726394.309490,139.522121810806,-89.9898995873460,5588,3133
288039420.708202,138.533446460939,-89.9897961110874,5588,3133
289358459.941301,137.547069631267,-89.9896909400263,5588,3133
290683539.543785,136.562960814169,-89.9895840347596,5588,3133
292014687.176744,135.581089312327,-89.9894753549377,5588,3133
293351930.627937,134.601424315743,-89.9893648586991,5588,3133
294695297.812373,133.623934860078,-89.9892525030411,5588,3133
296044816.772898,132.648589811266,-89.9891382436906,5588,3133
297400515.680774,131.675357911641,-89.9890220349653,5588,3133
298762422.836268,130.704207728249,-89.9889038296627,5588,3133
300130566.669248,129.735107641193,-89.9887835793060,5588,3133
301504975.739769,128.768025852800,-89.9886612337121,5588,3133
302885678.738677,127.802930452539,-89.9885367412033,5588,3133
304272704.488201,126.839789280642,-89.9884100484109,5588,3133
305666081.942558,125.878570005583,-89.9882811002658,5588,3133
307065840.188561,124.919240099539,-89.9881498399131,5588,3133
308472008.446216,123.961766871411,-89.9880162085772,5588,3133
309884616.069344,123.006117360305,-89.9878801457096,5588,3133
311303692.546183,122.052258460563,-89.9877415885354,5588,3133
312729267.500013,121.100156794634,-89.9876004723921,5588,3133
314161370.689766,120.149778769229,-89.9874567302366,5588,3133
315600032.010655,119.201090587184,-89.9873102928850,5588,3133
317045281.494790,118.254058179455,-89.9871610887891,5588,3133
318497149.311815,117.308647259140,-89.9870090438276,5588,3133
319955665.769527,116.364823278569,-89.9868540814245,5588,3133
321420861.314514,115.422551414716,-89.9866961222071,5588,3133
322892766.532793,114.481796593947,-89.9865350840965,5588,3133
324371412.150444,113.542523461485,-89.9863708820071,5588,3133
325856829.034252,112.604696379994,-89.9862034279044,5588,3133
327349048.192355,111.668279429299,-89.9860326303732,5588,3133
328848100.774885,110.733236389500,-89.9858583949112,5588,3133
330354018.074628,109.799530711597,-89.9856806233485,5588,3133
331866831.527665,108.867125571430,-89.9854992139102,5588,3133
333386572.714039,107.935983761347,-89.9853140610295,5588,3133
334913273.358406,107.006067810738,-89.9851250551312,5588,3133
336446965.330704,106.077339845506,-89.9849320824429,5588,3133
337987680.646814,105.149761672650,-89.9847350248856,5588,3133
339535451.469229,104.223294726517,-89.9845337596918,5588,3133
341090310.107725,103.297900065380,-89.9843281593909,5588,3133
342652289.020042,102.373538374120,-89.9841180913702,5588,3133
344221420.812550,101.450169924394,-89.9839034178228,5588,3133
345797738.240938,100.527754604869,-89.9836839952431,5588,3133
347381274.210894,99.6062518855601,-89.9834596744393,5588,3133
348972061.778796,98.6856207861833,-89.9832303000130,5588,3133
350570134.152397,97.7658199210926,-89.9829957101254,5588,3133
352175524.691522,96.8468074207312,-89.9827557362131,5588,3133
353788266.908761,95.9285409753040,-89.9825102025030,5588,3133
355408394.470175,95.0109777873463,-89.9822589257564,5588,3133
357035941.195989,94.0940745690006,-89.9820017148812,5588,3133
358670941.061307,93.1777875273250,-89.9817383703260,5588,3133
360313428.196815,92.2620723519366,-89.9814686838919,5588,3133
361963436.889499,91.3468842098142,-89.9811924380038,5588,3133
363621001.583356,90.4321776935762,-89.9809094053620,5588,3133
365286156.880114,89.5179068763060,-89.9806193483347,5588,3133
366958937.539955,88.6040252096149,-89.9803220183687,5588,3133
368639378.482246,87.6904855830286,-89.9800171553304,5588,3133
370327514.786256,86.7772402392618,-89.9797044868904,5588,3133
372023381.691898,85.8642408369797,-89.9793837278025,5588,3133
373727014.600461,84.9514383535807,-89.9790545791192,5588,3133
375438449.075350,84.0387831110891,-89.9787167273149,5588,3133
377157720.842829,83.1262247519793,-89.9783698435313,5588,3133
378884865.792763,82.2137122150644,-89.9780135825214,5588,3133
380619919.979370,81.3011937200260,-89.9776475816594,5588,3133
382362919.621980,80.3886167356775,-89.9772714598242,5588,3133
384113901.105778,79.4759279663855,-89.9768848163464,5588,3133
385872900.982572,78.5630733407569,-89.9764872294952,5588,3133
387639955.971554,77.6499979671896,-89.9760782553967,5588,3133
389415102.960068,76.7366461140377,-89.9756574262230,5588,3133
391198379.004378,75.8229612271975,-89.9752242490480,5588,3133
392989821.330442,74.9088858258302,-89.9747782036463,5588,3133
394789467.334689,73.9943615616607,-89.9743187409622,5588,3133
396597354.584804,73.0793291241541,-89.9738452808693,5588,3133
398413520.820504,72.1637282610925,-89.9733572101384,5588,3133
400238003.954332,71.2474977202488,-89.9728538799649,5588,3133
402070842.072445,70.3305752445068,-89.9723346033809,5588,3133
403912073.435412,69.4128975056695,-89.9717986524554,5588,3133
405761736.479012,68.4944001167090,-89.9712452552438,5588,3133
407619869.815034,67.5750175584587,-89.9706735923424,5588,3133
409486512.232084,66.6546832079503,-89.9700827933653,5588,3133
411361702.696401,65.7333292009973,-89.9694719327856,5588,3133
413245480.352657,64.8108865143202,-89.9688400256678,5588,3133
415137884.524788,63.8872848344236,-89.9681860227479,5588,3133
417038954.716804,62.9624525886757,-89.9675088052213,5588,3133
418948730.613624,62.0363168411354,-89.9668071788713,5588,3133
420867252.081893,61.1088033118881,-89.9660798677161,5588,3133
422794559.170825,60.1798362966400,-89.9653255068667,5588,3133
424730692.113030,59.2493386389841,-89.9645426347356,5588,3133
426675691.325364,58.3172316666187,-89.9637296843250,5588,3133
428629597.409762,57.3834351698543,-89.9628849736985,5588,3133
430592451.154090,56.4478673465442,-89.9620066952735,5588,3133
432564293.532998,55.5104447203713,-89.9610929039344,5588,3133
434545165.708776,54.5710821438271,-89.9601415037236,5588,3133
436535109.032208,53.6296926846377,-89.9591502330698,5588,3133
438534165.043442,52.6861876164538,-89.9581166482276,5588,3133
440542375.472848,51.7404763347450,-89.9570381045480,5588,3133
442559782.241903,50.7924662925009,-89.9559117356117,5588,3133
444586427.464053,49.8420629655369,-89.9547344295613,5588,3133
446622353.445597,48.8891697561374,-89.9535028023412,5588,3133
448667602.686570,47.9336879296521,-89.9522131674778,5588,3133
450722217.881634,46.9755165613803,-89.9508615016382,5588,3133
452786241.920961,46.0145524449740,-89.9494434053773,5588,3133
454859717.891135,45.0506900278460,-89.9479540584237,5588,3133
456942689.076049,44.0838213056321,-89.9463881682412,5588,3133
459035198.957812,43.1138357832358,-89.9447399109837,5588,3133
461137291.217651,42.1406203490072,-89.9430028633360,5588,3133
463249009.736823,41.1640591981181,-89.9411699236127,5588,3133
465370398.597539,40.1840337423407,-89.9392332200711,5588,3133
467501502.083875,39.2004225094638,-89.9371840039764,5588,3133
469642364.682700,38.2131010419614,-89.9350125242231,5588,3133
471793031.084608,37.2219417794307,-89.9327078800870,5588,3133
473953546.184843,36.2268139641434,-89.9302578469972,5588,3133
476123955.084248,35.2275835227116,-89.9276486697474,5588,3133
478304303.090193,34.2241129325894,-89.9248648158579,5588,3133
480494635.717529,33.2162611061826,-89.9218886795031,5588,3133
482694998.689538,32.2038832630307,-89.9187002242981,5588,3133
484905437.938885,31.1868307796119,-89.9152765495988,5588,3133
487125999.608576,30.1649510530549,-89.9115913607099,5588,3133
489356730.052925,29.1380873510106,-89.9076143168304,5588,3133
491597675.838518,28.1060786526448,-89.9033102229035,5588,3133
493848883.745190,27.0687594815617,-89.8986380196124,5588,3133
496110400.766994,26.0259597440670,-89.8935495104187,5588,3133
498382274.113189,24.9775045326247,-89.8879877419586,5588,3133
500664551.209221,23.9232139575487,-89.8818849228521,5588,3133
502957279.697716,22.8629029250826,-89.8751597189748,5588,3133
505260507.439471,21.7963809501661,-89.8677136968361,5588,3133
507574282.514459,20.7234519343458,-89.8594265837223,5588,3133
509898653.222823,19.6439139391163,-89.8501498592553,5588,3133
512233668.085899,18.5575589416669,-89.8396979495555,5588,3133
514579375.847213,17.4641726047998,-89.8278359091900,5588,3133
516935825.473509,16.3635339988802,-89.8142618385478,5588,3133
519303066.155767,15.2554153492034,-89.7985812128132,5588,3133
521681147.310229,14.1395817609041,-89.7802684183969,5588,3133
524070118.579434,13.0157909244628,-89.7586073879943,5588,3133
526470029.833254,11.8837928699553,-89.7325967634099,5588,3133
528880931.169929,10.7433296636704,-89.7007921220789,5588,3133
531302872.917125,9.59413523216733,-89.6610304844466,5588,3133
533735905.632971,8.43593523699366,-89.6099200742784,5588,3133
536180080.107120,7.26844722310680,-89.5418233514579,5588,3133
538635447.361813,6.09138140797953,-89.4466297694941,5588,3133
541102058.652940,4.90444325100259,-89.3042222259654,5588,3133
543579965.471108,3.70734197561938,-89.0680292239762,5588,3133
546069219.542723,2.49982549188436,-88.6002561864569,5588,3133
548569872.831058,1.28191929482881,-87.2345424858219,5588,3133
551081977.537357,0.0804984828332282,-38.8911914467538,5588,3133
553605586.101902,1.19263360699724,86.9487590693638,5588,3133
556140751.205123,2.44524810656882,88.4924061706461,5588,3133
558687525.768693,3.71080151444439,88.9931312732040,5588,3133
561245962.956631,4.98926898825197,89.2408296184064,5588,3133
563816116.176418,6.28099019446862,89.3885299848857,5588,3133
566398039.080102,7.58637768066804,89.4865637574526,5588,3133
568991785.565426,8.90587741956575,89.5563363678255,5588,3133
571597409.776955,10.2399598197536,89.6084964375203,5588,3133
574214966.107197,11.5891174791490,89.6489384598464,5588,3133
576844509.197743,12.9538649969070,89.6811894325654,5588,3133
579486093.940412,14.3347395785450,89.7074889320223,5588,3133
582139775.478389,15.7323020047207,89.7293273333110,5588,3133
584805609.207383,17.1471378858321,89.7477348504377,5588,3133
587483650.776779,18.5798590397959,89.7634463413692,5588,3133
590173956.090798,20.0311050784600,89.7770000129432,5588,3133
592876581.309677,21.5015451012794,89.7887990151849,5588,3133
595591582.850823,22.9918795819178,89.7991512432919,5588,3133
598319017.390000,24.5028424237422,89.8082958403148,5588,3133
601058941.862513,26.0352031813160,89.8164213102894,5588,3133
603811413.464395,27.5897695179664,89.8236781844150,5588,3133
606576489.653601,29.1673898846135,89.8301880582324,5588,3133
609354228.151205,30.7689564586979,89.8360501566831,5588,3133
612144686.942608,32.3954083752287,89.8413461801166,5588,3133
614947924.278753,34.0477353078519,89.8461439326898,5588,3133
617763998.677328,35.7269813970847,89.8505000743166,5588,3133
620592968.923999,37.4342496492521,89.8544622312661,5588,3133
623434894.073633,39.1707067760816,89.8580706311402,5588,3133
626289833.451529,40.9375886718800,89.8613593802634,5588,3133
629157846.654662,42.7362064737863,89.8643574680866,5588,3133
632038993.552922,44.5679534464892,89.8670895614880,5588,3133
634933334.290362,46.4343127105955,89.8695766334033,5588,3133
637840929.286465,48.3368660481669,89.8718364605741,5588,3133
640761839.237391,50.2773039044635,89.8738840145837,5588,3133
643696125.117251,52.2574368947220,89.8757317645137,5588,3133
646643848.179380,54.2792089983502,89.8773899044946,5588,3133
649605069.957614,56.3447128909628,89.8788665145776,5588,3133
652579852.267576,58.4562077854442,89.8801676604800,5588,3133
655568257.207965,60.6161403477576,89.8812974334729,5588,3133
658570347.161851,62.8271694124191,89.8822579300286,5588,3133
661586184.797986,65.0921953395519,89.8830491648518,5588,3133
664615833.072100,67.4143952524016,89.8836689087386,5588,3133
667659355.228219,69.7972655305003,89.8841124364921,5588,3133
670716814.799991,72.2446736990834,89.8843721626813,5588,3133
673788275.612006,74.7609221880633,89.8844371334253,5588,3133
676873801.781131,77.3508276462052,89.8842923294761,5588,3133
679973457.717847,80.0198205135403,89.8839177140255,5588,3133
683087308.127594,82.7740716527001,89.8832869307030,5588,3133
686215418.012127,85.6206551886210,89.8823655127424,5588,3133
689357852.670864,88.5677610140285,89.8811083953953,5588,3133
692514677.702252,91.6249759895117,89.8794564186289,5588,3133
695685959.005139,94.8036621923235,89.8773313367771,5588,3133
698871762.780151,98.1174745566987,89.8746285754546,5588,3133
702072155.531066,101.583083339973,89.8712065088477,5588,3133
705287204.066212,105.221204143068,89.8668702289972,5588,3133
708516975.499852,109.058102479438,89.8613463435235,5588,3133
711761537.253599,113.127852274027,89.8542426892269,5588,3133
715020957.057807,117.475833274179,89.8449817426290,5588,3133
718295302.952993,122.164346169783,89.8326861939213,5588,3133
721584643.291258,127.282017405721,89.8159731264111,5588,3133
724889046.737714,132.960367372282,89.7925630611684,5588,3133
728208582.271914,139.404849503270,89.7584864488095,5588,3133
731543319.189294,146.957639025416,89.7063346276184,5588,3133
734893327.102618,156.237868683436,89.6209738999288,5588,3133
738258675.943440,168.499544295310,89.4674422848080,5588,3133
741639435.963548,186.738171633001,89.1491001777074,5588,3133
745035677.736443,220.340673838725,88.3080920797716,5588,3133
748447472.158808,321.169823966654,84.5186361010660,5588,3133
751874890.451985,629.250900343042,-36.2804162338815,5588,3133
755318004.163470,25.2426547886067,42.9657206382789,5588,3133
758776885.168398,82.9957144454831,85.9509067448646,5588,3133
762251605.671045,110.611919360964,88.4171902480792,5588,3133
765742238.206346,127.731286617584,89.1030767947748,5588,3133
769248855.641391,140.531964743265,89.3911115599990,5588,3133
772771531.176958,151.237797820656,89.5393313427874,5588,3133
776310338.349041,160.848302364695,89.6254788957150,5588,3133
779865351.030380,169.885940561199,89.6797113498056,5588,3133
783436643.432006,178.656967643851,89.7157655817466,5588,3133
787024290.104791,187.358994208237,89.7406420530703,5588,3133
790628365.940998,196.131081844252,89.7582169930516,5588,3133
794248946.175862,205.079405392827,89.7707776692776,5588,3133
797886106.389134,214.291499247048,89.7797425577608,5588,3133
801539922.506680,223.844775870758,89.7860263433370,5588,3133
805210470.802057,233.812020693837,89.7902368025892,5588,3133
808897827.898107,244.265245923969,89.7927865587606,5588,3133
812602070.768556,255.278660881857,89.7939592305336,5588,3133
816323276.739622,266.931206569458,89.7939499368805,5588,3133
820061523.491623,279.308944402736,89.7928907528807,5588,3133
823816889.060618,292.507512569647,89.7908669757670,5588,3133
827589451.840009,306.634830262172,89.7879275494689,5588,3133
831379290.582193,321.814228496773,89.7840916108968,5588,3133
835186484.400206,338.188208542954,89.7793523172859,5588,3133
839011112.769371,355.923073525730,89.7736786248755,5588,3133
842853255.528957,375.214753922360,89.7670153736960,5588,3133
846712992.883847,396.296259854791,89.7592818023007,5588,3133
850590405.406209,419.447363217528,89.7503684235320,5588,3133
854485574.037191,445.007364445290,89.7401319965238,5588,3133
858398580.088590,473.392186382915,89.7283880939313,5588,3133
862329505.244563,505.117633352166,89.7149004416687,5588,3133
866278431.563330,540.831595697502,89.6993657231934,5588,3133
870245441.478884,581.359509310125,89.6813917796842,5588,3133
874230617.802716,627.769916049635,89.6604658840183,5588,3133
878234043.725541,681.471336574451,89.6359076273133,5588,3133
882255802.819030,744.359423264793,89.6067971465952,5588,3133
886295979.037573,819.047732970538,89.5718624019918,5588,3133
890354656.720004,909.243370472755,89.5292955337815,5588,3133
894431920.591384,1020.38600112401,89.4764403242766,5588,3133
898527855.764756,1160.79417208299,89.4092314017098,5588,3133
902642547.742932,1343.86043498231,89.3211201841958,5588,3133
906776082.420271,1592.61610256135,89.2008410949229,5588,3133
910928546.084473,1950.30420114882,89.0272369095709,5588,3133
915100025.418379,2508.77662950133,88.7553575261684,5588,3133
919290607.501795,3503.44887251650,88.2699582100751,5588,3133
923500379.813284,5773.11254453270,87.1600899253688,5588,3133
927729430.232011,16089.6536994235,82.0907455407922,5588,3133
931977847.039573,20075.9300006254,-80.1420587764497,5588,3133
936245718.921840,6282.29576939274,-86.9358576721599,5588,3133
940533134.970806,3727.97711010041,-88.1853038199631,5588,3133
944840184.686454,2654.72448425306,-88.7092501671928,5588,3133
949166957.978613,2063.90775736974,-88.9970569742767,5588,3133
953513545.168857,1689.85795492403,-89.1787903243815,5588,3133
957880036.992362,1431.70710938057,-89.3038164014699,5588,3133
962266524.599820,1242.76328692996,-89.3949826721733,5588,3133
966673099.559333,1098.44529119228,-89.4643156758970,5588,3133
971099853.858330,984.580413921211,-89.5187486574833,5588,3133
975546879.905484,892.422790066942,-89.5625594893220,5588,3133
980014270.532640,816.282882978059,-89.5985306584157,5588,3133
984502118.996751,752.299681850363,-89.6285500379750,5588,3133
989010518.981841,697.760758879029,-89.6539435729030,5588,3133
993539564.600936,650.704726696048,-89.6756697830402,5588,3133
998089350.398044,609.678119171883,-89.6944387082696,5588,3133
1002659971.35012,573.580968402909,-89.7107874570282,5588,3133
1007251522.86907,541.565492310175,-89.7251297684419,5588,3133
1011864100.80370,512.967735086198,-89.7377894534926,5588,3133
1016497801.44178,487.260300577045,-89.7490235163982,5588,3133
1021152721.51196,464.018956675490,-89.7590384880276,5588,3133
1025828958.18592,442.898582897687,-89.7680021916868,5588,3133
1030526609.08027,423.615546988915,-89.7760523604986,5588,3133
1035245772.25865,405.934592123592,-89.7833030496085,5588,3133
1039986546.23380,389.658942294135,-89.7898494743486,5588,3133
1044749029.96955,374.622740692534,-89.7957717059149,5588,3133
1049533322.88294,360.685203768295,-89.8011375283714,5588,3133
1054339524.84629,347.726053242357,-89.8060046708311,5588,3133
1059167736.18923,335.641911768000,-89.8104225670702,5588,3133
1064018057.70089,324.343432628191,-89.8144337569633,5588,3133
1068890590.63191,313.752995504627,-89.8180750103511,5588,3133
1073785436.69662,303.802841599813,-89.8213782365994,5588,3133
1078702698.07512,294.433553745318,-89.8243712237474,5588,3133
1083642477.41544,285.592808990417,-89.8270782463729,5588,3133
1088604877.83567,277.234348656549,-89.8295205648799,5588,3133
1093590002.92611,269.317122619881,-89.8317168405151,5588,3133
1098597956.75145,261.804574381258,-89.8336834814897,5588,3133
1103628843.85292,254.664040690574,-89.8354349318608,5588,3133
1108682769.25051,247.866244968509,-89.8369839151183,5588,3133
1113759838.44509,241.384867645666,-89.8383416393566,5588,3133
1118860157.42069,235.196180184641,-89.8395179718605,5588,3133
1123983832.64668,229.278732190157,-89.8405215857523,5588,3133
1129130971.07997,223.613082621957,-89.8413600867075,5588,3133
1134301680.16729,218.181568123459,-89.8420401192868,5588,3133
1139496067.84739,212.968102619147,-89.8425674589842,5588,3133
1144714242.55333,207.958003336756,-89.8429470899067,5588,3133
1149956313.21471,203.137839241178,-89.8431832713335,5588,3133
1155222389.25997,198.495298725434,-89.8432795941517,5588,3133
1160512580.61864,194.019073459210,-89.8432390290046,5588,3133
1165826997.72370,189.698756508438,-89.8430639663811,5588,3133
1171165751.51380,185.524752395762,-89.8427562504177,5588,3133
1176528953.43564,181.488197685720,-89.8423172061331,5588,3133
1181916715.44628,177.580890653034,-89.8417476624372,5588,3133
1187329150.01547,173.795228671917,-89.8410479686201,5588,3133
1192766370.12799,170.124152667336,-89.8402180080347,5588,3133
1198228489.28603,166.561097344681,-89.8392572061983,5588,3133
1203715621.51154,163.099946833800,-89.8381645356393,5588,3133
1209227881.34863,159.734994794922,-89.8369385170137,5588,3133
1214765383.86594,156.460908674495,-89.8355772159550,5588,3133
1220328244.65906,153.272697435739,-89.8340782368244,5588,3133
1225916579.85292,150.165682539461,-89.8324387123566,5588,3133
1231530506.10426,147.135471596810,-89.8306552898816,5588,3133
1237170140.60399,144.177934605129,-89.8287241134571,5588,3133
1242835601.07973,141.289182295704,-89.8266408019661,5588,3133
1248527005.79817,138.465546490846,-89.8244004231941,5588,3133
1254244473.56763,135.703562150947,-89.8219974629507,5588,3133
1259988123.74047,132.999951011792,-89.8194257895941,5588,3133
1265758076.21561,130.351606597730,-89.8166786127011,5588,3133
1271554451.44103,127.755580452656,-89.8137484365556,5588,3133
1277377370.41632,125.209069489793,-89.8106270062865,5588,3133
1283226954.69513,122.709404350980,-89.8073052474424,5588,3133
1289103326.38777,120.254038623353,-89.8037731969405,5588,3133
1295006608.16373,117.840538866252,-89.8000199250439,5588,3133
1300936923.25425,115.466575337656,-89.7960334472626,5588,3133
1306894395.45490,113.129913366835,-89.7918006241380,5588,3133
1312879149.12815,110.828405289408,-89.7873070482733,5588,3133
1318891309.20596,108.559982862000,-89.7825369159676,5588,3133
1324931001.19242,106.322650174208,-89.7774728809677,5588,3133
1330998351.16634,104.114476904220,-89.7720958892296,5588,3133
1337093485.78390,101.933591942597,-89.7663849901110,5588,3133
1343216532.28126,99.7781773321915,-89.7603171204839,5588,3133
1349367618.47728,97.6464624349775,-89.7538668587015,5588,3133
1355546872.77612,95.5367183467024,-89.7470061416968,5588,3133
1361754424.16995,93.4472524787367,-89.7397039401894,5588,3133
1367990402.24167,91.3764032972512,-89.7319258837204,5588,3133
1374254937.16756,89.3225351643843,-89.7236338277249,5588,3133
1380548159.72004,87.2840332451947,-89.7147853508649,5588,3133
1386870201.27039,85.2592984949760,-89.7053331695526,5588,3133
1393221193.79146,83.2467426086545,-89.6952244548114,5588,3133
1399601269.86049,81.2447829614875,-89.6844000303610,5588,3133
1406010562.66181,79.2518374954382,-89.6727934289290,5588,3133
1412449205.98967,77.2663194786756,-89.6603297754933,5588,3133
1418917334.25099,75.2866321422022,-89.6469244615048,5588,3133
1425415082.46824,73.3111631083513,-89.6324815620062,5588,3133
1431942586.28214,71.3382786204408,-89.6168919357145,5588,3133
1438499981.95461,69.3663174448579,-89.6000309340655,5588,3133
1445087406.37154,67.3935844737080,-89.5817556201428,5588,3133
1451704997.04567,65.4183439015247,-89.5619013734411,5588,3133
1458352892.11948,63.4388119368794,-89.5402777164344,5588,3133
1465031230.36805,61.4531489823042,-89.5166631476557,5588,3133
1471740151.20193,59.4594511540441,-89.4907986959896,5588,3133
1478479794.67014,57.4557411035731,-89.4623798134522,5588,3133
1485250301.46300,55.4399579672037,-89.4310460856081,5588,3133
1492051812.91510,53.4099463548519,-89.3963680467249,5588,3133
1498884471.00826,51.3634442201853,-89.3578301059027,5588,3133
1505748418.37450,49.2980694447285,-89.3148081823611,5588,3133
1512643798.29899,47.2113049404226,-89.2665400404471,5588,3133
1519570754.72307,45.1004820366701,-89.2120853942338,5588,3133
1526529432.24721,42.9627619360512,-89.1502714273418,5588,3133
1533519976.13410,40.7951149048376,-89.0796171239648,5588,3133
1540542532.31162,38.5942969145726,-88.9982261555462,5588,3133
1547597247.37590,36.3568233777650,-88.9036319830558,5588,3133
1554684268.59441,34.0789396644740,-88.7925683651222,5588,3133
1561803743.90899,31.7565880850282,-88.6606197927446,5588,3133
1568955821.93898,29.3853713280800,-88.5016716969911,5588,3133
1576140651.98428,26.9605127345038,-88.3070127491115,5588,3133
1583358384.02852,24.4768150870590,-88.0638025733482,5588,3133
1590609168.74214,21.9286224797721,-87.7523125456346,5588,3133
1597893157.48556,19.3097972065984,-87.3406192269324,5588,3133
1605210502.31232,16.6137436497123,-86.7735139862850,5588,3133
1612561355.97231,13.8335722931575,-85.9466645000389,5588,3133
1619945871.91488,10.9627163971519,-84.6367469414013,5588,3133
1627364204.29209,7.99731862185051,-82.2662032773468,5588,3133
1634816507.96193,4.94856310022076,-76.7636200763189,5588,3133
1642302938.49154,1.98108709273852,-52.8609825207929,5588,3133
1649823652.16045,2.20392062226510,54.9325753025179,5588,3133
1657378805.96385,5.51599503342592,75.8895424436577,5588,3133
1664968557.61590,9.19044078826695,81.0287651974712,5588,3133
1672593065.55295,13.1029765077414,83.2797933665656,5588,3133
1680252488.93691,17.2615046847307,84.5222909432414,5588,3133
1687946987.65855,21.6944610578235,85.2945329116619,5588,3133
1695676722.34083,26.4415622719723,85.8068001552632,5588,3133
1703441854.34228,31.5541469010627,86.1569263229691,5588,3133
1711242545.76034,37.0984680304281,86.3951869463494,5588,3133
1719078959.43475,43.1616133856849,86.5481821496353,5588,3133
1726951258.95096,49.8613747976628,86.6285163366435,5588,3133
1734859608.64353,57.3631439583601,86.6382788813700,5588,3133
1742804173.59958,65.9104469940513,86.5685758149480,5588,3133
1750785119.66223,75.8842199628467,86.3944330339202,5588,3133
1758802613.43403,87.9288203807833,86.0604309684424,5588,3133
1766856822.28048,103.253336758063,85.4412702943428,5588,3133
1774947914.33353,124.475592763034,84.2176979370928,5588,3133
1783076058.49505,158.576796292196,81.3778848347928,5588,3133
1791241424.44035,230.815555993649,72.1869222651593,5588,3133
1799444182.62178,357.179146532776,20.6812909064482,5588,3133
1807684504.27225,90.1572936302400,-21.1071795921564,5588,3133
1815962561.40880,47.4121201033708,51.7639600814560,5588,3133
1824278526.83620,80.3381042162280,77.1841152410593,5588,3133
1832632574.15056,110.753711812639,82.4781350841654,5588,3133
1841024877.74295,139.728337642287,84.2651121245669,5588,3133
1849455612.80305,170.199929189758,84.9674491965671,5588,3133
1857924955.32279,204.614960760030,85.1911618355258,5588,3133
1866433082.10002,245.660787375800,85.1305253474821,5588,3133
1874980170.74223,297.040004620148,84.8410304309134,5588,3133
1883566399.67024,364.662600236619,84.3050772668011,5588,3133
1892191948.12192,459.121046200813,83.4320901311294,5588,3133
1900856996.15594,601.908842840102,82.0006702277734,5588,3133
1909561724.65552,844.499017269734,79.4494469445394,5588,3133
1918306315.33221,1346.14838270818,73.9778358515288,5588,3133
1927090950.72970,2860.45993649360,56.0514340020736,5588,3133
1935915814.22760,4591.54949791531,-30.8511054461716,5588,3133
1944781090.04529,1901.71152647825,-69.9861964628760,5588,3133
1953686963.24574,1140.11870210934,-78.5583550149658,5588,3133
1962633619.73943,818.187022856858,-82.0577281945437,5588,3133
1971621246.28814,642.264033380239,-83.9348103441633,5588,3133
1980650030.50897,531.520838879308,-85.0973312949065,5588,3133
1989720160.87813,455.344231997567,-85.8837348501224,5588,3133
1998831826.73496,399.663982986584,-86.4483105330108,5588,3133
2007985218.28584,357.125091091357,-86.8712729577784,5588,3133
2017180526.60819,323.513111578132,-87.1983860237690,5588,3133
2026417943.65444,296.240934970137,-87.4576321660623,5588,3133
2035697662.25603,273.632907495187,-87.6670649893037,5588,3133
2045019876.12745,254.556058250783,-87.8388416019709,5588,3133
2054384779.87030,238.216878924189,-87.9814389838004,5588,3133
2063792568.97733,224.043026135269,-88.1009412478411,5588,3133
2073243439.83649,211.611256108353,-88.2018221665893,5588,3133
2082737589.73509,200.601807866559,-88.2874394781663,5588,3133
2092275216.86389,190.768565833665,-88.3603575120281,5588,3133
2101856520.32125,181.918982020118,-88.4225637845889,5588,3133
2111481700.11724,173.900226472449,-88.4756180168421,5588,3133
2121150957.17787,166.589422646458,-88.5207568778858,5588,3133
2130864493.34929,159.886627944282,-88.5589690014222,5588,3133
2140622511.40195,153.709699145837,-88.5910496000973,5588,3133
2150425215.03485,147.990477359878,-88.6176407964944,5588,3133
2160272808.87983,142.671912991824,-88.6392617678830,5588,3133
2170165498.50580,137.705870958130,-88.6563315051927,5588,3133
2180103490.42305,133.051435371445,-88.6691861216645,5588,3133
2190086992.08756,128.673585723812,-88.6780920810279,5588,3133
2200116211.90532,124.542152807974,-88.6832563158571,5588,3133
2210191359.23670,120.630987550007,-88.6848339344413,5588,3133
2220312644.40081,116.917293626111,-88.6829340230016,5588,3133
2230480278.67986,113.381087208723,-88.6776239082152,5588,3133
2240694474.32364,110.004756259546,-88.6689321421498,5588,3133
2250955444.55388,106.772698449689,-88.6568503962773,5588,3133
2261263403.56874,103.671021538330,-88.6413343883064,5588,3133
2271618566.54729,100.687293848215,-88.6223039169580,5588,3133
2282021149.65394,97.8103350305987,-88.5996420392299,5588,3133
2292471370.04307,95.0300395123059,-88.5731933858663,5588,3133
2302969445.86342,92.3372265248851,-88.5427615746013,5588,3133
2313515596.26274,89.7235118854676,-88.5081056418382,5588,3133
2324110041.39235,87.1811976119809,-88.4689353751644,5588,3133
2334753002.41172,84.7031761759403,-88.4249053750414,5588,3133
2345444701.49307,82.2828468573850,-88.3756076235775,5588,3133
2356185361.82604,79.9140419988912,-88.3205622598992,5588,3133
2366975207.62236,77.5909614047562,-88.2592061733272,5588,3133
2377814464.12048,75.3081133958740,-88.1908789081101,5588,3133
2388703357.59032,73.0602612131119,-88.1148052151985,5588,3133
2399642115.33797,70.8423737064807,-88.0300733837133,5588,3133
2410630965.71041,68.6495793274734,-87.9356082058111,5588,3133
2421670138.10035,66.4771225776037,-87.8301370509645,5588,3133
2432759862.95095,64.3203221849429,-87.7121470076692,5588,3133
2443900371.76066,62.1745302818345,-87.5798303270764,5588,3133
2455091897.08803,60.0350920089859,-87.4310143838071,5588,3133
2466334672.55661,57.8973049876508,-87.2630709124699,5588,3133
2477628932.85979,55.7563782129254,-87.0727971674912,5588,3133
2488974913.76570,53.6073900772617,-86.8562585483044,5588,3133
2500372852.12214,51.4452454360456,-86.6085775829176,5588,3133
2511822985.86154,49.2646320240619,-86.3236470839525,5588,3133
2523325554.00588,47.0599772280373,-85.9937342920943,5588,3133
2534880796.67174,44.8254073465541,-85.6089253685460,5588,3133
2546488955.07525,42.5547136088225,-85.1563312370583,5588,3133
2558150271.53721,40.2413329469407,-84.6189285001971,5588,3133
2569864989.48806,37.8783583764559,-83.9738280680432,5588,3133
2581633353.47299,35.4586067880499,-83.1896206806317,5588,3133
2593455609.15708,32.9747968243271,-82.2221858793746,5588,3133
2605332003.33039,30.4199395230316,-81.0078521108544,5588,3133
2617262783.91310,27.7881488595796,-79.4518102442023,5588,3133
2629248199.96074,25.0763089401961,-77.4076592798272,5588,3133
2641288501.66937,22.2875682897615,-74.6396729926933,5588,3133
2653383940.38075,19.4389472382300,-70.7502353600192,5588,3133
2665534768.58764,16.5787498367284,-65.0372066237248,5588,3133
2677741239.93907,13.8282266057963,-56.2305034595653,5588,3133
2690003609.24562,11.4788885260057,-42.2072842686420,5588,3133
2702322132.48473,10.1515833004061,-20.9898224164477,5588,3133
2714697066.80607,10.6854921928748,4.20647342233028,5588,3133
2727128670.53689,13.3386411111192,24.8880826845164,5588,3133
2739617203.18739,17.6796130755826,38.1994679314043,5588,3133
2752162925.45621,23.3430085947236,46.1777376626316,5588,3133
2764766099.23580,30.2502892133898,50.8579671074877,5588,3133
2777426987.61792,38.5387517626328,53.3966791518777,5588,3133
2790145854.89911,48.5243936342841,54.3488156940700,5588,3133
2802922966.58623,60.7233363413674,53.8882684894913,5588,3133
2815758589.40199,75.9065765561328,51.8728101637116,5588,3133
2828652991.29054,95.0966931471890,47.7638922167160,5588,3133
2841606441.42303,118.997061434035,40.3751240935985,5588,3133
2854619210.20326,144.447707693551,27.6286167479785,5588,3133
2867691569.27328,153.580299178690,8.40272790945610,5588,3133
2880823791.51911,123.191380539051,-9.42579519257423,5588,3133
2894016151.07641,78.7041614780492,-7.48360865406133,5588,3133
2907268923.33622,67.5990668085295,24.2971060487202,5588,3133
2920582384.95069,103.268356213935,45.6464172092381,5588,3133
2933956813.83885,166.556007156952,47.2980965044486,5588,3133
2947392489.19243,256.436170236256,38.2308204842764,5588,3133
2960889691.48172,365.793734500167,19.2344459891362,5588,3133
2974448702.46133,430.440197933005,-7.69123189132098,5588,3133
2988069805.17617,399.614378596210,-32.1218118968246,5588,3133
3001753283.96729,335.445426622698,-48.1356579278649,5588,3133
3015499424.47786,280.802630004558,-57.8892086195305,5588,3133
3029308513.65911,240.274598429708,-64.0752053264299,5588,3133
3043180839.77632,210.303742763064,-68.2331760611647,5588,3133
3057116692.41486,187.555421398296,-71.1721008759191,5588,3133
3071116362.48622,169.769431041884,-73.3328023618954,5588,3133
3085180142.23405,155.480552809097,-74.9696099604856,5588,3133
3099308325.24032,143.727732433004,-76.2375200223503,5588,3133
3113501206.43142,133.864107589797,-77.2355873090307,5588,3133
3127759082.08430,125.441854485197,-78.0296912189110,5588,3133
3142082249.83269,118.142514746369,-78.6651164321559,5588,3133
3156471008.67329,111.734025006013,-79.1738395415958,5588,3133
3170925658.97199,106.043538394476,-79.5789275483541,5588,3133
3185446502.47022,100.939780199972,-79.8972899536156,5588,3133
3200033842.29116,96.3213033692501,-80.1414545930365,5588,3133
3214687982.94611,92.1084876158322,-80.3207437404837,5588,3133
3229409230.34084,88.2379719646756,-80.4420697744766,5588,3133
3244197891.78197,84.6587052725312,-80.5104822419599,5588,3133
3259054275.98341,81.3290954164080,-80.5295478152109,5588,3133
3273978693.07274,78.2149192414529,-80.5016147312945,5588,3133
3288971454.59780,75.2877690021575,-80.4279950226780,5588,3133
3304032873.53307,72.5238837495370,-80.3090863643770,5588,3133
3319163264.28627,69.9032615559177,-80.1444479690491,5588,3133
3334362942.70491,67.4089801104455,-79.9328400907453,5588,3133
3349632226.08289,65.0266746158545,-79.6722334215629,5588,3133
3364971433.16709,62.7441367484027,-79.3597924481075,5588,3133
3380380884.16409,60.5510088891611,-78.9918353551272,5588,3133
3395860900.74678,58.4385553685302,-78.5637721602450,5588,3133
3411411806.06112,56.3994980411583,-78.0700223999389,5588,3133
3427033924.73290,54.4279077399260,-77.5039139141158,5588,3133
3442727582.87445,52.5191464952680,-76.8575652894406,5588,3133
3458493108.09152,50.6698580756711,-76.1217566415558,5588,3133
3474330829.49007,48.8780065374737,-75.2857971649660,5588,3133
3490241077.68318,47.1429641353181,-74.3374040381160,5588,3133
3506224184.79789,45.4656508534191,-73.2626168915309,5588,3133
3522280484.48220,43.8487277284081,-72.0457864919827,5588,3133
3538410311.91204,42.2968442102023,-70.6696970118380,5588,3133
3554614003.79817,40.8169349783680,-69.1159092518081,5588,3133
3570891898.39332,39.4185521612035,-67.3654467159201,5588,3133
3587244335.49917,38.1142025245287,-65.3999824431181,5588,3133
3603671656.47351,36.9196336599347,-63.2037084121658,5588,3133
3620174204.23732,35.8539771977116,-60.7660536612705,5588,3133
3636752323.28194,34.9396130862167,-58.0853174122883,5588,3133
3653406359.67627,34.2015770516093,-55.1730453168509,5588,3133
3670136661.07396,33.6663146735386,-52.0585689148794,5588,3133
3686943576.72075,33.3596213169793,-48.7926068693934,5588,3133
3703827457.46166,33.3037249556232,-45.4484065191115,5588,3133
3720788655.74838,33.5136647129870,-42.1189446410748,5588,3133
3737827525.64660,33.9933302042569,-38.9095000248092,5588,3133
3754944422.84339,34.7316488011151,-35.9263302890768,5588,3133
3772139704.65468,35.6993603089248,-33.2635259155316,5588,3133
3789413730.03265,36.8466371353576,-30.9904774944295,5588,3133
3806766859.57328,38.1016592765903,-29.1413926528423,5588,3133
3824199455.52385,39.3703564013946,-27.7063379336257,5588,3133
3841711881.79047,40.5381055344180,-26.6210188931286,5588,3133
3859304503.94576,41.4756234270314,-25.7500753463085,5588,3133
3876977689.23639,42.0548739194264,-24.8554380478663,5588,3133
3894731806.59081,42.1904151513534,-23.5375663700608,5588,3133
3912567226.62694,41.9475486790286,-21.1448328258632,5588,3133
3930484321.65988,41.8165761254963,-16.7398633925062,5588,3133
3948483465.70967,43.2766760791701,-9.65461893139541,5588,3133
3966565034.50922,49.1741604303880,-1.67589024798819,5588,3133
3984729405.51196,61.6684012367642,1.78160353717403,5588,3133
4002976957.89987,77.6805736547507,-2.55438196652471,5588,3133
4021308072.59133,89.8734939183036,-11.8244995506768,5588,3133
4039723132.24908,94.8697194951882,-21.5066495462952,5588,3133
4058222521.28825,94.7844660643727,-29.4797234894519,5588,3133
4076806625.88428,92.3972175506749,-35.5974266378706,5588,3133
4095475833.98115,89.2401550392332,-40.2825244174513,5588,3133
4114230535.29928,85.9524231097559,-43.9423723029193,5588,3133
4133071121.34384,82.7672306355859,-46.8663557041222,5588,3133
4151997985.41279,79.7573030419686,-49.2468810657595,5588,3133
4171011522.60518,76.9355795582355,-51.2119626187012,5588,3133
4190112129.82935,74.2941171058873,-52.8488399072032,5588,3133
4209300205.81125,71.8187747031894,-54.2188590352262,5588,3133
4228576151.10272,69.4945921953918,-55.3665571909507,5588,3133
4247940368.08988,67.3076135674103,-56.3252339865244,5588,3133
4267393261.00156,65.2453713539975,-57.1204352327922,5588,3133
4286935235.91765,63.2968890481750,-57.7721885278110,5588,3133
4306566700.77766,61.4525302918153,-58.2964793571526,5588,3133
4326288065.38921,59.7038170935520,-58.7062542923247,5588,3133
4346099741.43657,58.0432586998928,-59.0121219806332,5588,3133
4366002142.48926,56.4642021053654,-59.2228554867061,5588,3133
4385995684.01067,54.9607041905834,-59.3457600523566,5588,3133
4406080783.36684,53.5274221899876,-59.3869465911834,5588,3133
4426257859.83497,52.1595187136540,-59.3515365970161,5588,3133
4446527334.61236,50.8525780242846,-59.2438148568515,5588,3133
4466889630.82508,49.6025309567031,-59.0673401945807,5588,3133
4487345173.53690,48.4055865445880,-58.8250202070458,5588,3133
4507894389.75808,47.2581690268352,-58.5191527221756,5588,3133
4528537708.45432,46.1568594746549,-58.1514340674555,5588,3133
4549275560.55573,45.0983418453791,-57.7229317410484,5588,3133
4570108378.96577,44.0793539413849,-57.2340164828281,5588,3133
4591036598.57041,43.0966446051974,-56.6842456640911,5588,3133
4612060656.24703,42.1469397292995,-56.0721860219993,5588,3133
4633180990.87368,41.2269215553571,-55.3951585102956,5588,3133
4654398043.33819,40.3332287999122,-54.6488807623848,5588,3133
4675712256.54738,39.4624902190573,-53.8269724122788,5588,3133
4697124075.43629,38.6114128204511,-52.9202741054398,5588,3133
4718633946.97747,37.7769608138239,-51.9159111843243,5588,3133
4740242320.19040,36.9566874789513,-50.7960071423198,5588,3133
4761949646.15070,36.1493285120811,-49.5359224630709,5588,3133
4783756377.99968,35.3558486719788,-48.1018737505158,5588,3133
4805662970.95372,34.5812835766709,-46.4478169301159,5588,3133
4827669882.31382,33.8379869225058,-44.5116744697567,5588,3133
4849777571.47515,33.1513591074682,-42.2116638524509,5588,3133
4871986499.93658,32.5698753395919,-39.4454157920337,5588,3133
4894297131.31040,32.1821498387619,-36.0994114082201,5588,3133
4916709931.33189,32.1438826205422,-32.0864678164450,5588,3133
4939225367.86919,32.7129403941444,-27.4433966232340,5588,3133
4961843910.93292,34.2714423262296,-22.5161773609731,5588,3133
4984566032.68606,37.2670564981495,-18.1658523581239,5588,3133
5007392207.45382,41.9536564410912,-15.7180754484729,5588,3133
5030322911.73349,47.8906192258886,-16.3503190174576,5588,3133
5053358624.20445,53.6128100045310,-20.1608737054620,5588,3133
5076499825.73809,57.3555044387621,-25.8635098725585,5588,3133
5099746999.40796,58.4860031086223,-31.6984502088020,5588,3133
5123100630.49971,57.6834205161088,-36.5620119456943,5588,3133
5146561206.52132,55.9335841985094,-40.1902057543527,5588,3133
5170129217.21326,53.9012796538659,-42.7490832304239,5588,3133
5193805154.55868,51.9065680268563,-44.5011494787773,5588,3133
5217589512.79372,50.0683108055285,-45.6740751403302,5588,3133
5241482788.41780,48.4125771428914,-46.4355961673711,5588,3133
5265485480.20402,46.9287663445147,-46.9021366142697,5588,3133
5289598089.20949,45.5946463052051,-47.1528039012106,5588,3133
5313821118.78593,44.3865352849436,-47.2410092474413,5588,3133
5338155074.59003,43.2829906491396,-47.2027195509067,5588,3133
5362600464.59408,42.2658142117333,-47.0620022728338,5588,3133
5387157799.09658,41.3200232045874,-46.8346771899237,5588,3133
5411827590.73286,40.4334792194833,-46.5307045804848,5588,3133
5436610354.48581,39.5964557105740,-46.1557395606981,5588,3133
5461506607.69658,38.8012508174393,-45.7121326518425,5588,3133
5486516870.07550,38.0418812024165,-45.1995561782218,5588,3133
5511641663.71277,37.3138658979407,-44.6153715836717,5588,3133
5536881513.08946,36.6141017884824,-43.9548126446081,5588,3133
5562236945.08842,35.9408337149844,-43.2110361832644,5588,3133
5587708489.00532,35.2937280276890,-42.3750813193716,5588,3133
5613296676.55965,34.6740672422277,-41.4357797912659,5588,3133
5639002041.90584,34.0850949281408,-40.3796760949233,5588,3133
5664825121.64442,33.5325538124360,-39.1910537441345,5588,3133
5690766454.83318,33.0254749745836,-37.8522346350365,5588,3133
5716826582.99854,32.5772872843429,-36.3444396282662,5588,3133
5743006050.14669,32.2073115458016,-34.6496895778358,5588,3133
5769305402.77504,31.9426548956011,-32.7544933387384,5588,3133
5795725189.88364,31.8203703871856,-30.6563602094160,5588,3133
5822265962.98658,31.8893932138790,-28.3742775013025,5588,3133
5848928276.12357,32.2110687186452,-25.9636840185781,5588,3133
5875712685.87143,32.8559536683516,-23.5342380320444,5588,3133
5902619751.35583,33.8932258128315,-21.2640120868283,5588,3133
5929650034.26282,35.3685652229658,-19.3975989737574,5588,3133
5956804098.85062,37.2692863843258,-18.2129435225266,5588,3133
5984082511.96141,39.4851272802306,-17.9505893995145,5588,3133
6011485843.03316,41.7891363177100,-18.7228082238728,5588,3133
6039014664.11149,43.8721483117072,-20.4473326047104,5588,3133
6066669549.86165,45.4397721582064,-22.8546005310536,5588,3133
6094451077.58047,46.3220377578763,-25.5775494255853,5588,3133
6122359827.20843,46.5181920237165,-28.2722596992845,5588,3133
6150396381.34183,46.1541961306013,-30.6994108952852,5588,3133
6178561325.24485,45.4027564228674,-32.7396391765591,5588,3133
6206855246.86180,44.4220314933544,-34.3650177858534,5588,3133
6235278736.82942,43.3300635738231,-35.6001562965786,5588,3133
6263832388.48921,42.2040097280164,-36.4917330613481,5588,3133
6292516797.89978,41.0893243578880,-37.0902387506499,5588,3133
6321332563.84929,40.0100924630185,-37.4410619893445,5588,3133
6350280287.86806,38.9772761481970,-37.5811282170999,5588,3133
6379360574.24095,37.9944450658746,-37.5383419230654,5588,3133
6408574030.02010,37.0615058042063,-37.3322419783540,5588,3133
6437921265.03757,36.1770698816831,-36.9750772747141,5588,3133
6467402891.91806,35.3399710658665,-36.4729696443021,5588,3133
6497019526.09170,34.5502826563751,-35.8270763411645,5588,3133
6526771785.80690,33.8100568203874,-35.0347953720651,5588,3133
6556660292.14329,33.1239151764921,-34.0911343585427,5588,3133
6586685669.02459,32.4995499359357,-32.9904170348972,5588,3133
6616848543.23180,31.9481326347794,-31.7285361462107,5588,3133
6647149544.41608,31.4845587936962,-30.3059586165212,5588,3133
6677589305.11206,31.1273718704682,-28.7316013696949,5588,3133
6708168460.75094,30.8981090646826,-27.0274499066277,5588,3133
6738887649.67381,30.8197176294096,-25.2333116503716,5588,3133
6769747513.14498,30.9136642050106,-23.4103851859451,5588,3133
6800748695.36529,31.1955074542609,-21.6415990368009,5588,3133
6831891843.48572,31.6691483733883,-20.0264509187112,5588,3133
6863177607.62069,32.3207578254092,-18.6690346533389,5588,3133
6894606640.86178,33.1143243997268,-17.6603547844012,5588,3133
6926179599.29131,33.9913479664908,-17.0591418437100,5588,3133
6957897141.99604,34.8766842922565,-16.8774393077200,5588,3133
6989759931.08094,35.6904733858816,-17.0765595657339,5588,3133
7021768631.68302,36.3630605563675,-17.5753722822966,5588,3133
7053923911.98515,36.8477036367141,-18.2679927170864,5588,3133
7086226443.23008,37.1265106251260,-19.0444833150015,5588,3133
7118676899.73450,37.2083501456472,-19.8080302773499,5588,3133
7151275958.90294,37.1210897608029,-20.4848401222766,5588,3133
7184024301.24206,36.9021088792526,-21.0265863221794,5588,3133
7216922610.37481,36.5902752500465,-21.4076054987632,5588,3133
7249971573.05472,36.2207815467085,-21.6196091636431,5588,3133
7283171879.18019,35.8227505783396,-21.6660505697095,5588,3133
7316524221.80891,35.4188223593073,-21.5573297348595,5588,3133
7350029297.17242,35.0258624826930,-21.3072540176981,5588,3133
7383687804.69046,34.6561385386287,-20.9307302465021,5588,3133
7417500446.98574,34.3185612808217,-20.4424791876834,5588,3133
7451467929.89850,34.0197797350907,-19.8565235506720,5588,3133
7485590962.50131,33.7650388858070,-19.1862224476620,5588,3133
7519870257.11382,33.5587719154902,-18.4446605595394,5588,3133
7554306529.31769,33.4049281516315,-17.6452281348004,5588,3133
7588900497.97146,33.3070504950522,-16.8022423913223,5588,3133
7623652885.22558,33.2681242507346,-15.9314647662615,5588,3133
7658564416.53758,33.2902308302575,-15.0503701368614,5588,3133
7693635820.68704,33.3740589583079,-14.1780364125187,5588,3133
7728867829.79091,33.5183529450477,-13.3345601525718,5588,3133
7764261179.31880,33.7194071554376,-12.5399765647686,5588,3133
7799816608.10828,33.9707370530769,-11.8127689996199,5588,3133
7835534858.38034,34.2630553129842,-11.1681739273772,5588,3133
7871416675.75486,34.5846436761564,-10.6165845330593,5588,3133
7907462809.26626,34.9221351046117,-10.1623863043539,5588,3133
7943674011.37899,35.2616212968575,-9.80349427056261,5588,3133
7980051038.00333,35.5899088524080,-9.53171198188822,5588,3133
8016594648.51116,35.8956987715326,-9.33384279791593,5588,3133
8053305605.75182,36.1704802769937,-9.19331938513907,5588,3133
8090184676.06799,36.4090061991378,-9.09203070192929,5588,3133
8127232629.31174,36.6093234251565,-9.01203511969389,5588,3133
8164450238.86057,36.7724290736649,-8.93693327968793,5588,3133
8201838281.63353,36.9016821294635,-8.85279218873158,5588,3133
8239397538.10756,37.0021128798499,-8.74862086244870,5588,3133
8277128792.33362,37.0797487986317,-8.61647174513533,5588,3133
8315032831.95314,37.1410340665240,-8.45127519341175,5588,3133
8353110448.21445,37.1923777941203,-8.25051445387035,5588,3133
8391362435.98931,37.2398334740265,-8.01382920661901,5588,3133
8429789593.78949,37.2888924542720,-7.74260923918084,5588,3133
8468392723.78341,37.3443658281651,-7.43961448015911,5588,3133
8507172631.81302,37.4103286431656,-7.10863760396609,5588,3133
8546130127.41040,37.4901042823267,-6.75421181053940,5588,3133
8585266023.81483,37.5862726179994,-6.38135856101083,5588,3133
8624581137.98970,37.7006914056806,-5.99536679080813,5588,3133
8664076290.63960,37.8345254711978,-5.60159504694319,5588,3133
8703752306.22741,37.9882822113630,-5.20528998564609,5588,3133
8743610012.99153,38.1618546068425,-4.81141778327316,5588,3133
8783650242.96318,38.3545744257307,-4.42450852431925,5588,3133
8823873831.98372,38.5652786011998,-4.04851693851408,5588,3133
8864281619.72226,38.7923910446362,-3.68670546760350,5588,3133
8904874449.69292,39.0340205475708,-3.34155714524472,5588,3133
8945653169.27266,39.2880731912281,-3.01472590815032,5588,3133
8986618629.71887,39.5523751253000,-2.70703060610242,5588,3133
9027771686.18718,39.8247990978905,-2.41849622861200,5588,3133
9069113197.74927,40.1033861662855,-2.14844200617087,5588,3133
9110644027.41081,40.3864529641369,-1.89561154178499,5588,3133
9152365042.12960,40.6726750998821,-1.65833557772004,5588,3133
9194277112.83345,40.9611388189672,-1.43471406781861,5588,3133
9236381114.43850,41.2513559342545,-1.22280152194428,5588,3133
9278677925.86747,41.5432408872497,-1.02077864006286,5588,3133
9321168430.06797,41.8370531626498,-0.827094361224888,5588,3133
9363853514.03099,42.1333124646167,-0.640565659052136,5588,3133
9406734068.80935,42.4326974140704,-0.460427439536192,5588,3133
9449810989.53633,42.7359404317593,-0.286331107733029,5588,3133
9493085175.44434,43.0437315461924,-0.118296874600183,5588,3133
9536557529.88381,43.3566420419855,0.0433693794447147,5588,3133
9580228960.34183,43.6750754198518,0.198179865746582,5588,3133
9624100378.46126,43.9992486727515,0.345572893952707,5588,3133
9668172700.05969,44.3292021999690,0.485009872881046,5588,3133
9712446845.14861,44.6648326270660,0.616049532321680,5588,3133
9756923737.95254,45.0059400561862,0.738392659166722,5588,3133
9801604306.92835,45.3522802196028,0.851896225225570,5588,3133
9846489484.78480,45.7036126925475,0.956560816222078,5588,3133
9891580208.50172,46.0597383955614,1.05249890981738,5588,3133
9936877419.34975,46.4205225612717,1.13989334207828,5588,3133
9982382062.90998,46.7859024945988,1.21895521151616,5588,3133
10028095089.0937,47.1558822710732,1.28988880509864,5588,3133
10074017452.1620,47.5305185376344,1.35286844829128,5588,3133
10120150110.7463,47.9099026132179,1.40802907833063,5588,3133
10166494027.8674,48.2941440944308,1.45546939329820,5588,3133
10213050170.9566,48.6833602986787,1.49526406395548,5588,3133
10259819511.8753,49.0776743620573,1.52747998699572,5588,3133
10306803026.9351,49.4772229311868,1.55219101410251,5588,3133
10354001696.9190,49.8821724472751,1.56948595410328,5588,3133
10401416507.1010,50.2927412427892,1.57946582126490,5588,3133
10449048447.2672,50.7092232894712,1.58222803301476,5588,3133
10496898511.7362,51.1320085777548,1.57783736823437,5588,3133
10544967699.3800,51.5615948728657,1.56628568650274,5588,3133
10593257013.6449,51.9985860202291,1.54744449759901,5588,3133
10641767462.5722,52.4436730540272,1.52101621088278,5588,3133
10690500058.8194,52.8975960494280,1.48649111437437,5588,3133
10739455819.6814,53.3610868582779,1.44311764665147,5588,3133
10788635767.1118,53.8347954350387,1.38989320373066,5588,3133
10838040927.7438,54.3192052050626,1.32558140375851,5588,3133
10887672332.9122,54.8145455508465,1.24875943943207,5588,3133
10937531018.6745,55.3207116653517,1.15789583667598,5588,3133
10987618025.8327,55.8372032760770,1.05145491168215,5588,3133
11037934399.9552,56.3630936433130,0.928019817714504,5588,3133
11088481191.3983,56.8970383719211,0.786421969671704,5588,3133
11139259455.3282,57.4373297585127,0.625861589714844,5588,3133
11190270251.7432,57.9819967936107,0.446002959759079,5588,3133
11241514645.4958,58.5289441779263,0.247029323004200,5588,3133
11292993706.3147,59.0761168869070,0.0296464813271952,5588,3133
11344708508.8273,59.6216713199258,-0.204969366227732,5588,3133
11396660132.5822,60.1641312608402,-0.455276094699302,5588,3133
11448849662.0716,60.7025076801325,-0.719511086368051,5588,3133
11501278186.7541,61.2363659746546,-0.995859985097224,5588,3133
11553946801.0772,61.7658318298696,-1.28262769997545,5588,3133
11606856604.5003,62.2915359961430,-1.57839068944101,5588,3133
11660008701.5176,62.8145070799322,-1.88211308030829,5588,3133
11713404201.6813,63.3360282791804,-2.19321524797068,5588,3133
11767044219.6246,63.8574777441589,-2.51159083213890,5588,3133
11820929875.0850,64.3801725717789,-2.83757539233183,5588,3133
11875062292.9277,64.9052337270272,-3.17187582077152,5588,3133
11929442603.1692,65.4334843202359,-3.51547347086158,5588,3133
11984071941.0004,65.9653877303356,-3.86951544845273,5588,3133
12038951446.8111,66.5010261549949,-4.23520779164659,5588,3133
12094082266.2132,67.0401150955907,-4.61372180232202,5588,3133
12149465550.0645,67.5820456543685,-5.00612124320881,5588,3133
12205102454.4935,68.1259445480492,-5.41331414921794,5588,3133
12260994140.9227,68.6707414372477,-5.83602926216602,5588,3133
12317141776.0933,69.2152342614706,-6.27481404540008,5588,3133
12373546532.0895,69.7581453977990,-6.73004916814714,5588,3133
12430209586.3626,70.2981641353204,-7.20197337092670,5588,3133
12487132121.7564,70.8339737491327,-7.69071264293757,5588,3133
12544315326.5309,71.3642639396821,-8.19630848257282,5588,3133
12601760394.3879,71.8877313271001,-8.71874137370317,5588,3133
12659468524.4954,72.4030718667358,-9.25794722471300,5588,3133
12717440921.5129,72.9089694693893,-9.81382611064903,5588,3133
12775678795.6166,73.4040848349515,-10.3862440192621,5588,3133
12834183362.5243,73.8870476854016,-10.9750293012585,5588,3133
12892955843.5214,74.3564544074545,-11.5799660842776,5588,3133
12951997465.4855,74.8108717965422,-12.2007870284502,5588,3133
13011309460.9130,75.2488463222929,-12.8371675229579,5588,3133
13070893067.9441,75.6689172832738,-13.4887228370441,5588,3133
13130749530.3889,76.0696315548604,-14.1550089378718,5588,3133
13190880097.7536,76.4495573796599,-14.8355268278303,5588,3133
13251286025.2662,76.8072949304258,-15.5297294282423,5588,3133
13311968573.9026,77.1414820649666,-16.2370294053148,5588,3133
13372929010.4137,77.4507947863094,-16.9568059724221,5588,3133
13434168607.3509,77.7339431983727,-17.6884087149773,5588,3133
13495688643.0932,77.9896650285290,-18.4311568912385,5588,3133
13557490401.8739,78.2167198253300,-19.1843334515875,5588,3133
13619575173.8071,78.4138874680709,-19.9471741026612,5588,3133
13681944254.9149,78.5799744250910,-20.7188529670118,5588,3133
13744598947.1544,78.7138301722242,-21.4984675105524,5588,3133
13807540558.4447,78.8143743500732,-22.2850261747048,5588,3133
13870770402.6946,78.8806328613498,-23.0774422828323,5588,3133
13934289799.8295,78.9117786598655,-23.8745371209481,5588,3133
13998100075.8194,78.9071710602330,-24.6750536157034,5588,3133
14062202562.7063,78.8663866468668,-25.4776799599303,5588,3133
14126598598.6321,78.7892356508255,-26.2810803108736,5588,3133
14191289527.8668,78.6757600743955,-27.0839278680510,5588,3133
14256276700.8361,78.5262133575149,-27.8849347668901,5588,3133
14321561474.1497,78.3410252024818,-28.6828736082854,5588,3133
14387145210.6300,78.1207582614222,-29.4765870628650,5588,3133
14453029279.3400,77.8660649285713,-30.2649844454980,5588,3133
14519215055.6122,77.5776521007902,-31.0470268265163,5588,3133
14585703921.0775,77.2562596272261,-31.8217044567597,5588,3133
14652497263.6935,76.9026549427306,-32.5880115389942,5588,3133
14719596477.7738,76.5176429291260,-33.3449234823172,5588,3133
14787002964.0174,76.1020871877234,-34.0913808482373,5588,3133
14854718129.5373,75.6569371861828,-34.8262826000919,5588,3133
14922743387.8902,75.1832552959693,-35.5484894311518,5588,3133
14991080159.1061,74.6822384202502,-36.2568362769216,5588,3133
15059729869.7179,74.1552303605792,-36.9501518619407,5588,3133
15128693952.7909,73.6037228627636,-37.6272823960686,5588,3133
15197973847.9532,73.0293450847976,-38.2871163091154,5588,3133
15267571001.4254,72.4338427926126,-38.9286070993524,5588,3133
15337486866.0508,71.8190497814639,-39.5507918853959,5588,3133
15407722901.3259,71.1868547709366,-40.1528039849066,5588,3133
15478280573.4306,70.5391672985050,-40.7338787322026,5588,3133
15549161355.2593,69.8778859336201,-41.2933526705875,5588,3133
15620366726.4510,69.2048714787250,-41.8306571223857,5588,3133
15691898173.4208,68.5219268113005,-42.3453077813946,5588,3133
15763757189.3904,67.8307838482699,-42.8368922963194,5588,3133
15835945274.4196,67.1330969908676,-43.3050577209337,5588,3133
15908463935.4377,66.4304416052247,-43.7494992601012,5588,3133
15981314686.2745,65.7243157563179,-44.1699510593600,5588,3133
16054499047.6923,65.0161435717760,-44.5661790934733,5588,3133
16128018547.4178,64.3072791351685,-44.9379756999313,5588,3133
16201874720.1732,63.5990104653560,-45.2851551111088,5588,3133
16276069107.7092,62.8925636835712,-45.6075494647553,5588,3133
16350603258.8365,62.1891077347498,-45.9050051072986,5588,3133
16425478729.4586,61.4897599849697,-46.1773793814278,5588,3133
16500697082.6039,60.7955927356941,-46.4245383538824,5588,3133
16576259888.4585,60.1076403421587,-46.6463559885729,5588,3133
16652168724.3990,59.4269063450984,-46.8427151230383,5588,3133
16728425175.0254,58.7543699234388,-47.0135103078985,5588,3133
16805030832.1940,58.0909910764840,-47.1586522428867,5588,3133
16881987295.0511,57.4377142010317,-47.2780732899923,5588,3133
16959296170.0659,56.7954700525275,-47.3717334179369,5588,3133
17036959071.0641,56.1651763839643,-47.4396259736339,5588,3133
17114977619.2621,55.5477377599319,-47.4817828406801,5588,3133
17193353443.3001,54.9440451170096,-47.4982787905691,5588,3133
17272088179.2765,54.3549755874869,-47.4892350798256,5588,3133
17351183470.7821,53.7813929519596,-47.4548225526879,5588,3133
17430640968.9343,53.2241488961774,-47.3952646229700,5588,3133
17510462332.4114,52.6840850669876,-47.3108405333687,5588,3133
17590649227.4876,52.1620357973807,-47.2018892371302,5588,3133
17671203328.0677,51.6588313087568,-47.0688141750972,5588,3133
17752126315.7216,51.1753011981050,-46.9120891490796,5588,3133
17833419879.7199,50.7122780322066,-46.7322654815865,5588,3133
17915085717.0690,50.2706008545462,-46.5299806871840,5588,3133
17997125532.5465,49.8511183256783,-46.3059689295748,5588,3133
18079541038.7369,49.4546910494048,-46.0610735258106,5588,3133
18162333956.0671,49.0821924259800,-45.7962616009334,5588,3133
18245506012.8425,48.7345072038325,-45.5126406366163,5588,3133
18329058945.2831,48.4125268814498,-45.2114761123094,5588,3133
18412994497.5599,48.1171413356119,-44.8942088183094,5588,3133
18497314421.8307,47.8492265414956,-44.5624699292171,5588,3133
18582020478.2774,47.6096289215332,-44.2180917827809,5588,3133
18667114435.1422,47.3991475287749,-43.8631126640680,5588,3133
18752598068.7649,47.2185157045992,-43.4997747398160,5588,3133
18838473163.6197,47.0683838676219,-43.1305154213519,5588,3133
18924741512.3526,46.9493046252083,-42.7579535160182,5588,3133
19011404915.8190,46.8617205697260,-42.3848721995572,5588,3133
19098465183.1208,46.8059541836701,-42.0142008668869,5588,3133
19185924131.6445,46.7821985225746,-41.6489973053268,5588,3133
19273783587.0992,46.7905070064078,-41.2924305946666,5588,3133
19362045383.5545,46.8307808197507,-40.9477640339834,5588,3133
19450711363.4790,46.9027529971695,-40.6183365762754,5588,3133
19539783377.7784,47.0059690819750,-40.3075409410178,5588,3133
19629263285.8347,47.1397650366498,-40.0187968003537,5588,3133
19719152955.5444,47.3032436882543,-39.7555180742984,5588,3133
19809454263.3581,47.4952513112365,-39.5210741965924,5588,3133
19900169094.3192,47.7143560037683,-39.3187460037269,5588,3133
19991299342.1032,47.9588293679922,-39.1516775026916,5588,3133
20082846909.0579,48.2266327754201,-39.0228251160276,5588,3133
20174813706.2423,48.5154092700877,-38.9349061192286,5588,3133
20267201653.4669,48.8224819801574,-38.8903479350017,5588,3133
20360012679.3339,49.1448597900107,-38.8912398224755,5588,3133
20453248721.2771,49.4792509295360,-38.9392883629729,5588,3133
20546911725.6026,49.8220850327828,-39.0357780202003,5588,3133
20641003647.5293,50.1695440538281,-39.1815379596693,5588,3133
20735526451.2299,50.5176021845887,-39.3769162096800,5588,3133
20830482109.8717,50.8620745804247,-39.6217621260670,5588,3133
20925872605.6578,51.1986742923245,-39.9154179572973,5588,3133
21021699929.8687,51.5230763400123,-40.2567200802020,5588,3133
21117966082.9034,51.8309873936015,-40.6440102088793,5588,3133
21214673074.3218,52.1182190877247,-41.0751565627601,5588,3133
21311822922.8863,52.3807626228972,-41.5475846486440,5588,3133
21409417656.6038,52.6148620433357,-42.0583169700964,5588,3133
21507459312.7682,52.8170834529859,-42.6040206522654,5588,3133
21605949938.0031,52.9843774629713,-43.1810616732422,5588,3133
21704891588.3041,53.1141323667984,-43.7855641370284,5588,3133
21804286329.0821,53.2042159090056,-44.4134728314518,5588,3133
21904136235.2063,53.2530040361113,-45.0606171856476,5588,3133
22004443391.0475,53.2593956564195,-45.7227747058711,5588,3133
22105209890.5216,53.2228131469007,-46.3957320091100,5588,3133
22206437837.1332,53.1431890706749,-47.0753417173205,5588,3133
22308129344.0198,53.0209402575393,-47.7575736918905,5588,3133
22410286533.9957,52.8569309897013,-48.4385593880719,5588,3133
22512911539.5962,52.6524274875425,-49.1146284643368,5588,3133
22616006503.1224,52.4090461729530,-49.7823371697171,5588,3133
22719573576.6857,52.1286982857883,-50.4384884383411,5588,3133
22823614922.2531,51.8135333416568,-51.0801440073336,5588,3133
22928132711.6918,51.4658836731466,-51.7046292209770,5588,3133
23033129126.8147,51.0882119191676,-52.3095314576312,5588,3133
23138606359.4262,50.6830628635035,-52.8926933031615,5588,3133
23244566611.3677,50.2530205253980,-53.4522016732431,5588,3133
23351012094.5637,49.8006709265846,-53.9863740480688,5588,3133
23457945031.0679,49.3285705450900,-54.4937428405181,5588,3133
23565367653.1096,48.8392201588982,-54.9730386836589,5588,3133
23673282203.1405,48.3350436229358,-55.4231731374563,5588,3133
23781690933.8809,47.8183710932232,-55.8432210379135,5588,3133
23890596108.3674,47.2914263199720,-56.2324025103204,5588,3133
24000000000.0000,46.7563177867717,-56.5900646060171,5588,3133

==> data/Dipole/P0.txt <==
M           h           J_dofs      phi_dofs    all_dofs    error      
0           1           12          6           18          0.0250785  
1           0.5         48          24          72          0.00250254 
2           0.25        192         96          288         0.000408121
3           0.125       768         384         1152        8.80398e-05
4           0.0625      3072        1536        4608        2.24386e-05


==> data/Dipole/P1.txt <==
M           h           J_dofs      phi_dofs    all_dofs    error      
0           1           48          24          72          0.00477142 
1           0.5         108         54          162         0.000647   
2           0.25        300         150         450         2.70993e-05
3           0.125       972         486         1458        1.40176e-06
4           0.0625      3468        1734        5202        8.37466e-08


==> data/Dipole/P2.txt <==
M           h           J_dofs      phi_dofs    all_dofs    error      
0           1           108         54          162         0.000616839
1           0.5         192         96          288         9.67129e-05
2           0.25        432         216         648         2.76935e-06
3           0.125       1200        600         1800        8.26961e-09
4           0.0625      3888        1944        5832        1.10793e-10


==> data/Dipole/Ric.txt <==
dofs    dofs_J    dofs_phi    error
200    120    80    0.06916046449179548
800    480    320    0.01834841814625143
3200    1920    1280    0.00472608865625818
12800    7680    5120    0.001195846914026226


==> data/Dipole/condition/P1M3_deflation.txt <==
f           dofs        condition   pw_error   
1e-09       1152        3965.29     3.69082e-05
3e-09       1152        3965.29     3.69082e-05
9e-09       1152        3965.29     3.69082e-05
2.7e-08     1152        3965.29     3.69082e-05
8.1e-08     1152        3965.29     3.69082e-05
2.43e-07    1152        3965.29     3.69082e-05
7.29e-07    1152        3965.29     3.69082e-05
2.187e-06   1152        3965.29     3.69082e-05
6.561e-06   1152        3965.29     3.69082e-05
1.9683e-05  1152        3965.29     3.69082e-05
5.9049e-05  1152        3965.29     3.69082e-05
0.000177147 1152        3965.29     3.69082e-05
0.000531441 1152        3965.29     3.69082e-05
0.00159432  1152        3965.29     3.69082e-05
0.00478297  1152        3965.29     3.69082e-05
0.0143489   1152        3965.29     3.69082e-05
0.0430467   1152        3965.29     3.69082e-05
0.12914     1152        3965.29     3.69082e-05
0.38742     1152        3965.29     3.69082e-05
1.16226     1152        3965.29     3.69082e-05
3.48678     1152        3965.29     3.69082e-05
10.4604     1152        3965.29     3.69082e-05
31.3811     1152        3965.29     3.69082e-05
94.1432     1152        3965.29     3.69082e-05
282.43      1152        3965.29     3.69082e-05
847.289     1152        3965.29     3.69082e-05
2541.87     1152        3965.29     3.69082e-05
7625.6      1152        3965.29     3.69082e-05
22876.8     1152        3965.29     3.69082e-05
68630.4     1152        3965.29     3.69081e-05
205891      1152        3965.29     3.69077e-05
617673      1152        3965.29     3.69037e-05
1.85302e+06 1152        3965.28     3.68681e-05
5.55906e+06 1152        3965.25     3.69042e-05
1.66772e+07 1152        3965.22     3.96534e-05
5.00315e+07 1152        3985.79     0.000161531
1.50095e+08 1152        28989.4     0.00484682 
4.50284e+08 1152        418969      0.0904528  
1.35085e+09 1152        2.58902e+07 28.5247    
4.05256e+09 1152        3.86666e+09 4245.95    
1.21577e+10 1152        1.1987e+10  13266.4    


==> data/Dipole/condition/P1M3_original.txt <==
f           dofs        condition   pw_error   
1e-09       1152        1.88796e+19 881418     
3e-09       1152        1.17317e+19 1.00527e+06
9e-09       1152        2.95889e+19 315694     
2.7e-08     1152        1.55362e+19 292264     
8.1e-08     1152        1.01311e+19 46117.1    
2.43e-07    1152        2.8727e+19  34971.7    
7.29e-07    1152        2.80615e+19 78080.1    
2.187e-06   1152        1.15046e+19 60853.2    
6.561e-06   1152        1.4735e+19  45351.9    
1.9683e-05  1152        9.82401e+18 158.561    
5.9049e-05  1152        4.76429e+18 66.4906    
0.000177147 1152        2.95709e+21 3.72211    
0.000531441 1152        7.96333e+20 1.24576    
0.00159432  1152        9.48201e+19 1.1856     
0.00478297  1152        1.63411e+20 0.0146259  
0.0143489   1152        1.94641e+20 0.0265636  
0.0430467   1152        7.27069e+19 0.000333111
0.12914     1152        4.30294e+19 0.00130426 
0.38742     1152        1.21291e+20 3.75727e-05
1.16226     1152        5.97821e+19 3.73258e-05
3.48678     1152        3.236e+19   3.98537e-05
10.4604     1152        1.05792e+19 3.73197e-05
31.3811     1152        4.25401e+18 3.69009e-05
94.1432     1152        7.7824e+17  3.69093e-05
282.43      1152        1.81776e+17 3.69092e-05
847.289     1152        9.84138e+16 3.69092e-05
2541.87     1152        1.8012e+15  3.69092e-05
7625.6      1152        2.32664e+14 3.69092e-05
22876.8     1152        8.07624e+13 3.69092e-05
68630.4     1152        2.75642e+13 3.69092e-05
205891      1152        9.20674e+12 3.69088e-05
617673      1152        3.07025e+12 3.69048e-05
1.85302e+06 1152        1.02355e+12 3.68692e-05
5.55906e+06 1152        3.41528e+11 3.69033e-05
1.66772e+07 1152        1.14921e+11 3.96514e-05
5.00315e+07 1152        7.84182e+10 0.000161517
1.50095e+08 1152        9.14149e+10 0.00484677 
4.50284e+08 1152        3.74109e+11 0.0910412  
1.35085e+09 1152        7.96655e+10 28.5205    
4.05256e+09 1152        1.96259e+11 4244.79    
1.21577e+10 1152        2.46231e+10 13265.1    


==> data/Dipole/condition/P2M3_deflation.txt <==
f           dofs        condition   pw_error   
1e-09       1458        29227.6     5.83084e-07
3e-09       1458        29227.6     5.83084e-07
9e-09       1458        29227.6     5.83084e-07
2.7e-08     1458        29227.6     5.83084e-07
8.1e-08     1458        29227.6     5.83084e-07
2.43e-07    1458        29227.6     5.83084e-07
7.29e-07    1458        29227.6     5.83084e-07
2.187e-06   1458        29227.6     5.83084e-07
6.561e-06   1458        29227.6     5.83084e-07
1.9683e-05  1458        29227.6     5.83084e-07
5.9049e-05  1458        29227.6     5.83084e-07
0.000177147 1458        29227.6     5.83084e-07
0.000531441 1458        29227.6     5.83084e-07
0.00159432  1458        29227.6     5.83084e-07
0.00478297  1458        29227.6     5.83084e-07
0.0143489   1458        29227.6     5.83084e-07
0.0430467   1458        29227.6     5.83084e-07
0.12914     1458        29227.6     5.83084e-07
0.38742     1458        29227.6     5.83084e-07
1.16226     1458        29227.6     5.83084e-07
3.48678     1458        29227.6     5.83084e-07
10.4604     1458        29227.6     5.83084e-07
31.3811     1458        29227.6     5.83084e-07
94.1432     1458        29227.6     5.83084e-07
282.43      1458        29227.6     5.83084e-07
847.289     1458        29227.6     5.83084e-07
2541.87     1458        29227.6     5.83084e-07
7625.6      1458        29227.6     5.83084e-07
22876.8     1458        29227.6     5.83084e-07
68630.4     1458        29227.6     5.83085e-07
205891      1458        29227.6     5.83098e-07
617673      1458        29227.6     5.83211e-07
1.85302e+06 1458        29227.6     5.84237e-07
5.55906e+06 1458        29227.5     5.93645e-07
1.66772e+07 1458        29229.1     6.93012e-07
5.00315e+07 1458        29460.4     1.79052e-06
1.50095e+08 1458        123992      3.96286e-05
4.50284e+08 1458        1.06692e+06 0.00521303 
1.35085e+09 1458        2.44286e+08 23.1173    
4.05256e+09 1458        6.96382e+08 1757.78    
1.21577e+10 1458        9.35609e+08 5030.93    


==> data/Dipole/condition/P2M3_original.txt <==
f           dofs        condition   pw_error   
1e-09       1458        7.95502e+19 4106.8     
3e-09       1458        1.42842e+20 463.755    
9e-09       1458        1.09054e+19 4589.35    
2.7e-08     1458        9.43877e+18 13432.3    
8.1e-08     1458        2.60215e+20 2227.54    
2.43e-07    1458        1.26309e+19 12910.5    
7.29e-07    1458        1.74531e+19 223.57     
2.187e-06   1458        1.2993e+19  7582.02    
6.561e-06   1458        3.74675e+19 1045.12    
1.9683e-05  1458        1.53557e+19 238.762    
5.9049e-05  1458        5.43751e+18 41.6131    
0.000177147 1458        6.74246e+20 0.041375   
0.000531441 1458        6.30023e+20 0.394284   
0.00159432  1458        5.53328e+20 0.0599648  
0.00478297  1458        9.67048e+20 0.000398645
0.0143489   1458        4.40209e+20 0.00103164 
0.0430467   1458        1.12138e+20 7.16651e-06
0.12914     1458        3.54402e+20 1.16234e-05
0.38742     1458        2.23262e+20 7.16671e-07
1.16226     1458        2.23686e+20 5.6781e-07 
3.48678     1458        8.94551e+19 5.83108e-07
10.4604     1458        1.39156e+19 5.82828e-07
31.3811     1458        6.8193e+18  5.82805e-07
94.1432     1458        1.4081e+18  5.83155e-07
282.43      1458        1.3113e+18  5.83153e-07
847.289     1458        1.53965e+17 5.8316e-07 
2541.87     1458        1.04446e+17 5.83157e-07
7625.6      1458        2.07951e+16 5.83158e-07
22876.8     1458        3.14729e+15 5.83157e-07
68630.4     1458        4.26859e+14 5.83159e-07
205891      1458        1.44846e+14 5.83171e-07
617673      1458        4.93053e+13 5.83285e-07
1.85302e+06 1458        1.65509e+13 5.84311e-07
5.55906e+06 1458        5.52267e+12 5.93728e-07
1.66772e+07 1458        1.87339e+12 6.93147e-07
5.00315e+07 1458        7.40986e+11 1.79071e-06
1.50095e+08 1458        3.52377e+11 3.96284e-05
4.50284e+08 1458        4.43209e+11 0.00521321 
1.35085e+09 1458        1.52861e+12 23.1187    
4.05256e+09 1458        4.64746e+10 1759.09    
1.21577e+10 1458        6.94912e+09 5031.08    


==> data/Dipole/condition/P3M3_deflation.txt <==
f           dofs        condition   pw_error   
1e-09       1800        259788      6.22954e-09
3e-09       1800        259788      6.22954e-09
9e-09       1800        259788      6.22954e-09
2.7e-08     1800        259788      6.22954e-09
8.1e-08     1800        259788      6.22954e-09
2.43e-07    1800        259788      6.22954e-09
7.29e-07    1800        259788      6.22954e-09
2.187e-06   1800        259788      6.22954e-09
6.561e-06   1800        259788      6.22954e-09
1.9683e-05  1800        259788      6.22954e-09
5.9049e-05  1800        259788      6.22954e-09
0.000177147 1800        259788      6.22954e-09
0.000531441 1800        259788      6.22954e-09
0.00159432  1800        259788      6.22954e-09
0.00478297  1800        259788      6.22954e-09
0.0143489   1800        259788      6.22954e-09
0.0430467   1800        259788      6.22954e-09
0.12914     1800        259788      6.22954e-09
0.38742     1800        259788      6.22954e-09
1.16226     1800        259788      6.22954e-09
3.48678     1800        259788      6.22954e-09
10.4604     1800        259788      6.22954e-09
31.3811     1800        259788      6.22954e-09
94.1432     1800        259788      6.22954e-09
282.43      1800        259788      6.22954e-09
847.289     1800        259788      6.22954e-09
2541.87     1800        259788      6.22954e-09
7625.6      1800        259788      6.22954e-09
22876.8     1800        259788      6.22954e-09
68630.4     1800        259788      6.22955e-09
205891      1800        259788      6.22959e-09
617673      1800        259788      6.22997e-09
1.85302e+06 1800        259788      6.23341e-09
5.55906e+06 1800        259787      6.26447e-09
1.66772e+07 1800        259791      6.55974e-09
5.00315e+07 1800        260715      1.13302e-08
1.50095e+08 1800        723205      5.05697e-07
4.50284e+08 1800        6.24523e+06 0.000581218
1.35085e+09 1800        1.77154e+08 7.23218    
4.05256e+09 1800        1.23669e+09 809.411    
1.21577e+10 1800        2.10187e+10 5352.31    


==> data/Dipole/condition/P3M3_original.txt <==
f           dofs        condition   pw_error   
1e-09       1800        3.10148e+18 11.0243    
3e-09       1800        9.14908e+18 81.5819    
9e-09       1800        3.96998e+18 16.4234    
2.7e-08     1800        2.46713e+18 15.6746    
8.1e-08     1800        2.56449e+19 129.146    
2.43e-07    1800        5.43393e+18 338.201    
7.29e-07    1800        2.01912e+18 64.5987    
2.187e-06   1800        7.37726e+18 49.5892    
6.561e-06   1800        4.35988e+18 11.8785    
1.9683e-05  1800        7.91264e+18 6.82859    
5.9049e-05  1800        3.48088e+18 12.0514    
0.000177147 1800        1.44613e+20 0.000962373
0.000531441 1800        2.52479e+20 0.0103329  
0.00159432  1800        2.2227e+20  0.00156614 
0.00478297  1800        1.59787e+20 5.0696e-05 
0.0143489   1800        2.54415e+20 0.000693272
0.0430467   1800        3.09479e+20 3.63607e-06
0.12914     1800        1.30352e+20 6.03591e-07
0.38742     1800        2.44702e+20 1.94983e-07
1.16226     1800        6.33715e+20 2.03697e-07
3.48678     1800        1.65553e+20 6.16278e-09
10.4604     1800        4.56498e+19 6.24818e-09
31.3811     1800        6.55856e+18 6.24197e-09
94.1432     1800        4.52338e+18 6.23042e-09
282.43      1800        9.19634e+17 6.22902e-09
847.289     1800        1.18166e+18 6.22888e-09
2541.87     1800        1.49219e+17 6.22885e-09
7625.6      1800        1.03135e+17 6.22851e-09
22876.8     1800        3.08839e+16 6.22932e-09
68630.4     1800        4.30286e+16 6.23187e-09
205891      1800        1.68774e+15 6.20178e-09
617673      1800        4.40565e+14 6.26569e-09
1.85302e+06 1800        1.47996e+14 6.23286e-09
5.55906e+06 1800        5.10553e+13 6.26385e-09
1.66772e+07 1800        1.74703e+13 6.55856e-09
5.00315e+07 1800        6.8825e+12  1.13282e-08
1.50095e+08 1800        3.21373e+12 5.05711e-07
4.50284e+08 1800        9.5402e+11  0.0005812  
1.35085e+09 1800        1.91602e+12 7.2323     
4.05256e+09 1800        1.47916e+11 812.573    
1.21577e+10 1800        2.60274e+11 5351.83    


==> data/Dipole/condition/ric_res_j999_phi666.txt <==
freq                    cond                err
1.00000000000000e-09	1712.10443937786	0.00286964303484397
3.07029062975785e-09	1717.83902154076	0.00286964303484252
9.42668455117886e-09	1705.93952878481	0.00286964303484397
2.89426612471675e-08	1630.51601123055	0.00286964303484397
8.88623816274341e-08	1724.53000712787	0.00286964303484422
2.72833337648677e-07	1724.53000712787	0.00286964303484337
8.37677640068292e-07	1687.72289069848	0.00286964303484337
2.57191380905935e-06	1720.03891364036	0.00286964303484397
7.89652286849973e-06	1686.52615211432	0.00286964303484397
2.42446201708233e-05	1705.93952878481	0.00286964303484337
7.44380301325168e-05	1630.51601123055	0.00286964303484397
0.000228546386413499	1731.72479775360	0.00286964303484397
0.000701703828670382	1717.13583690787	0.00286964303484397
0.00215443469003188	1673.96653766144	0.00286964303484458
0.00661474064123015	1673.63871313744	0.00286964303484663
0.0203091762090473	1731.72479775360	0.00286964303484192
0.0623550734127391	1611.94769852756	0.00286964303484240
0.191448197616996	1657.75800573152	0.00286964303484434
0.587801607227492	1731.72479775360	0.00286964303484047
1.80472176682717	1759.14563543086	0.00286964303484567
5.54102033000948	1703.70636207028	0.00286964303484737
17.0125427985259	1630.51601123063	0.00286964303488166
52.2334507426683	1653.44556891027	0.00286964303522463
160.371874375133	1705.93952878903	0.00286964303849067
492.388263170673	1724.53000716827	0.00286964306921710
1511.77507061566	1712.40722290163	0.00286964335889678
4641.58883361277	1717.13584050752	0.00286964608960323
14251.0267030300	1664.37935167859	0.00286967183078693
43754.7937507418	1717.13615677944	0.00286991445742000
134339.933259890	1630.51957651559	0.00287219918765534
412462.638290135	1731.75391799787	0.00289352237934730
1266380.17346740	1729.19925382742	0.00307709731330899
3888155.18030809	1687.98436705606	0.00397809152379858
11937766.4171444	1634.83607457101	0.00437140994067098
36652412.3707964	1893.05669528479	0.000195521901561061
112533558.260076	2795.95066477521	0.0466470900935273
345510729.459223	75734.8081990495	0.140866041435390
1060818355.13945	38423554.8075164	7.42589699486866
3257020655.65980	221628093.248437	7.26394648446571
10000000000.0000	2195883604.50990	6.60690504937652

==> data/Dipole/condition/ric_res_orig_sys_j999_phi666.txt <==
freq                    cond                    err
1.00000000000000e-09	6.56631092114258e+25	1837897808.95242
3.07029062975785e-09	2.13866103016459e+25	3802709709.97871
9.42668455117886e-09	6.96566315070068e+24	7673484.10699530
2.89426612471675e-08	2.26873087622003e+24	2904816.22733022
8.88623816274341e-08	7.38930332598178e+23	578114.663891308
2.72833337648677e-07	2.40671135636580e+23	56886.9854552264
8.37677640068292e-07	7.83870859989441e+22	1201.92688125353
2.57191380905935e-06	2.55308358235541e+22	145.330745724901
7.89652286849973e-06	8.31544596335746e+21	9.83739682452579
2.42446201708233e-05	2.70835792636779e+21	2.59428568166716
7.44380301325168e-05	8.82117770909987e+20	0.0253033169616647
0.000228546386413499	2.87307580057842e+20	0.0315058974669510
0.000701703828670382	9.35766722776070e+19	0.000505472585693741
0.00215443469003188	3.04781154496116e+19	0.00598097094978553
0.00661474064123015	9.92678515650124e+18	0.00663743071188826
0.0203091762090473	3.23317442990653e+18	0.00659905050557321
0.0623550734127391	1.05305159016006e+18	0.00659840518452977
0.191448197616996	3.42981078067060e+17	0.00659829561309209
0.587801607227492	1.11709645580879e+17	0.00659831703058632
1.80472176682717	3.63840623137275e+16	0.00659831615575332
5.54102033000948	1.18503642536543e+16	0.285965752329144
17.0125427985259	3.85968811951633e+15	0.0265822305540065
52.2334507426683	1.25710839735880e+15	0.0136918255344137
160.371874375133	409442806051911	0.0112853798330423
492.388263170673	133356372053872	0.00642306973141955
1511.77507061566	43434450225427.5	0.00659593605841660
4641.58883361277	14146694544575.0	0.00660010568589605
14251.0267030300	4607612018449.59	0.00659799684879066
43754.7937507418	1500713120465.12	0.00659833121706432
134339.933259890	488789683982.412	0.00659825637416032
412462.638290135	159203983488.001	0.00659779733489125
1266380.17346740	136291696226.079	0.00659341722247333
3888155.18030809	136310671202.716	0.00655170818455567
11937766.4171444	136332813362.471	0.00612693474694008
36652412.3707964	219199690191.378	0.00117969148805274
112533558.260076	555652380694.317	0.0464108342792189
345510729.459223	6220440631376.15	0.140401979361677
1060818355.13945	89046752506609.3	7.42533490818948
3257020655.65980	4559480101594.78	7.20647501099278
10000000000.0000	597257828569.598	6.60406698390755
